Robust Regression under Adversarial Contamination: Theory and Algorithms for the Welsch Estimator

Convex and penalized robust regression methods often suffer from a persistent bias induced by large outliers, limiting their effectiveness in adversarial or heavy-tailed settings. In this work, we study a smooth redescending non-convex M-estimator, specifically the Welsch estimator, and show that it can eliminate this bias whenever it is statistically identifiable. We focus on high-dimensional linear regression under adversarial contamination, where a fraction of samples may be corrupted by an adversary with full knowledge of the data and underlying model. A central technical contribution of this paper is a practical algorithm that provably finds a statistically valid solution to this non-convex problem. We show that the Welsch objective remains locally convex within a well-characterized basin of attraction, and our algorithm is guaranteed to converge into this region and recover the desired estimator. We establish three main guarantees: (a) non-asymptotic minimax-optimal deviation bounds under contamination, (b) improved unbiasedness in the presence of large outliers, and (c) asymptotic normality, yielding statistical efficiency as the sample size grows. Finally, we support our theoretical findings with comprehensive experiments on synthetic and real datasets, demonstrating the estimator's superior robustness, efficiency, and effectiveness in mitigating outlier-induced bias relative to state-of-the-art robust regression methods.

==> csv_files/Hampel_abylone_KDE.csv <==
x,density
-12.259311978951565,0.0008754251272213544
-12.223297532961034,0.0008821180652238547
-12.187283086970503,0.000886756517051376
-12.151268640979971,0.000889504238151204
-12.11525419498944,0.0008905637398609267
-12.079239748998909,0.0008901733544953459
-12.043225303008377,0.0008886034610997011
-12.007210857017846,0.0008861519367142298
-11.971196411027314,0.0008831389177188587
-11.935181965036783,0.0008799009734320568
-11.899167519046252,0.000876784809143295
-11.86315307305572,0.0008741406277745461
-11.827138627065189,0.0008723152881051449
-11.791124181074657,0.0008716454027756415
-11.755109735084126,0.0008724505210378183
-11.719095289093595,0.0008750265394726653
-11.683080843103063,0.0008796394787866169
-11.647066397112532,0.0008865197565376494
-11.611051951122,0.000895857074531083
-11.57503750513147,0.0009077960260159314
-11.539023059140938,0.0009224325121083354
-11.503008613150406,0.0009398110395027464
-11.466994167159875,0.0009599229529545052
-11.430979721169344,0.0009827056366835567
-11.394965275178812,0.001008042699204237
-11.35895082918828,0.0010357651365579949
-11.32293638319775,0.0010656534499156108
-11.286921937207218,0.0010974406753913525
-11.250907491216687,0.001130816267004027
-11.214893045226155,0.0011654307583196554
-11.178878599235624,0.0012009011146655152
-11.142864153245092,0.0012368166761210196
-11.106849707254561,0.001272745581930566
-11.07083526126403,0.0013082415596677708
-11.034820815273498,0.0013428509574902052
-10.998806369282967,0.0013761198951990881
-10.962791923292436,0.0014076014095614558
-10.926777477301904,0.0014368624714276234
-10.890763031311373,0.0014634907565118673
-10.854748585320841,0.0014871010581911613
-10.81873413933031,0.0015073412391728284
-10.782719693339779,0.0015238976292100226
-10.746705247349247,0.0015364997879951819
-10.710690801358716,0.0015449245656955633
-10.674676355368184,0.0015489994080432337
-10.638661909377653,0.0015486048681600652
-10.602647463387122,0.0015436763030703012
-10.56663301739659,0.0015342047487958105
-10.530618571406059,0.001520236983697455
-10.49460412541553,0.0015018748049704857
-10.458589679424998,0.0014792735575754538
-10.422575233434467,0.001452639968053214
-10.386560787443935,0.0014222293473172443
-10.350546341453404,0.0013883422363530904
-10.314531895462872,0.0013513205765365791
-10.278517449472341,0.001311543491811702
-10.24250300348181,0.0012694227731059494
-10.206488557491278,0.001225398156030426
-10.170474111500747,0.0011799324811115855
-10.134459665510215,0.001133506821604142
-10.098445219519684,0.0010866156574916316
-10.062430773529153,0.0010397621658214083
-10.026416327538621,0.0009934536873466178
-9.99040188154809,0.0009481974179288075
-9.954387435557559,0.0009044963607181032
-9.918372989567027,0.0008628455622442629
-9.882358543576496,0.0008237286427216446
-9.846344097585964,0.0007876146186051455
-9.810329651595433,0.0007549550042345745
-9.774315205604902,0.0007261811697455139
-9.73830075961437,0.0007017019247286622
-9.702286313623839,0.0006819012917412116
-9.666271867633307,0.0006671364309791772
-9.630257421642776,0.0006577356773714279
-9.594242975652245,0.0006539966541022101
-9.558228529661713,0.0006561844320331642
-9.522214083671182,0.0006645297124767839
-9.48619963768065,0.0006792270209456346
-9.45018519169012,0.0007004329114252175
-9.414170745699588,0.0007282641938512574
-9.378156299709056,0.0007627962111902931
-9.342141853718525,0.0008040612061431982
-9.306127407727994,0.0008520468303012188
-9.270112961737462,0.0009066948598702784
-9.23409851574693,0.0009679001911608286
-9.1980840697564,0.001035510195301475
-9.162069623765868,0.0011093245145559734
-9.126055177775337,0.0011890953818098986
-9.090040731784805,0.0012745285399999088
-9.054026285794274,0.0013652848294066677
-9.018011839803743,0.0014609824979226432
-8.981997393813211,0.0015612002729216807
-8.94598294782268,0.00166548121365967
-8.909968501832148,0.0017733373408516584
-8.873954055841617,0.001884255015970534
-8.837939609851086,0.0019977010177815936
-8.801925163860554,0.0021131292386301773
-8.765910717870023,0.0022299878990406268
-8.729896271879491,0.0023477271572627926
-8.69388182588896,0.0024658069714673277
-8.657867379898429,0.0025837050571995324
-8.621852933907897,0.0027009247721756047
-8.585838487917366,0.0028170027550981722
-8.549824041926835,0.002931516145234769
-8.513809595936303,0.0030440892151817776
-8.477795149945772,0.0031543992604389014
-8.44178070395524,0.003262181605831408
-8.405766257964709,0.0033672336099122855
-8.369751811974178,0.0034694175735353544
-8.333737365983646,0.003568662486934941
-8.297722919993115,0.0036649645798791392
-8.261708474002583,0.0037583866707073693
-8.225694028012054,0.003849056341216461
-8.189679582021522,0.003937162994343537
-8.153665136030991,0.0040229538793966286
-8.11765069004046,0.0041067291943086
-8.081636244049928,0.004188836395287027
-8.045621798059397,0.004269663860732614
-8.009607352068866,0.0043496340680281445
-7.973592906078333,0.0044291964485895655
-7.937578460087802,0.00450882008845468
-7.9015640140972705,0.004588986438884559
-7.865549568106739,0.004670182194355724
-7.829535122116208,0.004752892484451082
-7.793520676125676,0.004837594512135234
-7.757506230135145,0.0049247517544068285
-7.721491784144614,0.005014808823055469
-7.685477338154082,0.005108187063892212
-7.649462892163551,0.0052052809529942205
-7.613448446173019,0.0053064553287455445
-7.577434000182488,0.005412043479203188
-7.541419554191957,0.0055223460858927105
-7.505405108201425,0.00563763100774422
-7.469390662210894,0.005758133872616352
-7.4333762162203625,0.005884059428726781
-7.397361770229831,0.006015583594251309
-7.3613473242393,0.0061528561302690785
-7.325332878248768,0.006296003850010133
-7.289318432258237,0.006445134265921805
-7.253303986267706,0.0066003395653821675
-7.217289540277174,0.0067617007960026326
-7.181275094286643,0.006929292132521934
-7.145260648296111,0.0071031850895486165
-7.10924620230558,0.00728345253820755
-7.073231756315049,0.007470172380525867
-7.037217310324517,0.0076634307336582354
-7.001202864333986,0.00786332447733876
-6.9651884183434545,0.008069963022791322
-6.929173972352923,0.008283469170219096
-6.893159526362392,0.008503978935324676
-6.857145080371861,0.008731640243346054
-6.82113063438133,0.008966610411922234
-6.785116188390798,0.009209052371611964
-6.749101742400267,0.009459129604744838
-6.713087296409736,0.00971699981891695
-6.677072850419204,0.009982807410058673
-6.641058404428673,0.010256674810594524
-6.6050439584381415,0.010538692859602551
-6.56902951244761,0.010828910372742882
-6.533015066457079,0.011127323128661064
-6.497000620466547,0.011433862524152166
-6.460986174476016,0.011748384181205189
-6.424971728485485,0.012070656813839134
-6.388957282494953,0.012400351680252551
-6.352942836504422,0.012737032955306041
-6.31692839051389,0.013080149359053442
-6.280913944523359,0.01342902736852628
-6.244899498532828,0.013782866322140909
-6.208885052542296,0.014140735699119989
-6.172870606551765,0.014501574820667575
-6.1368561605612335,0.014864195176045107
-6.100841714570702,0.015227285526126177
-6.064827268580171,0.015589419880625078
-6.028812822589639,0.015949068384303332
-5.992798376599108,0.01630461108347311
-5.956783930608577,0.01665435447850579
-5.920769484618045,0.01699655070230186
-5.884755038627514,0.017329419100246424
-5.848740592636982,0.01765116992547335
-5.812726146646451,0.017960029805621065
-5.77671170065592,0.018254268584925088
-5.740697254665388,0.018532227099590504
-5.704682808674857,0.018792345405951455
-5.6686683626843255,0.01903319095086818
-5.632653916693794,0.019253486152942877
-5.596639470703263,0.01945213485214576
-5.560625024712731,0.01962824708491017
-5.5246105787222,0.0197811616521321
-5.488596132731669,0.019910465969112764
-5.452581686741137,0.02001601271947399
-5.416567240750606,0.02009793287943402
-5.380552794760074,0.020156644734340003
-5.344538348769543,0.020192858575547916
-5.3085239027790125,0.02020757684190401
-5.272509456788481,0.020202089555206408
-5.23649501079795,0.020177964991788117
-5.200480564807418,0.020137035631136453
-5.164466118816887,0.020081379525295033
-5.128451672826356,0.02001329733743958
-5.092437226835824,0.019935285401971533
-5.056422780845293,0.01985000525901097
-5.0204083348547615,0.019760250210431107
-4.98439388886423,0.019668909529638623
-4.948379442873699,0.01957893103027864
-4.912364996883167,0.019493282757189794
-4.876350550892636,0.019414914603768454
-4.8403361049021045,0.01934672068130113
-4.804321658911573,0.019291503266154822
-4.768307212921042,0.019251939128903325
-4.73229276693051,0.01923054900510461
-4.696278320939979,0.019229670900827958
-4.660263874949448,0.019251437838209106
-4.624249428958916,0.019297760539087945
-4.588234982968385,0.01937031542068822
-4.5522205369778534,0.019470538139531576
-4.516206090987322,0.019599622772132147
-4.480191644996791,0.019758526567748777
-4.444177199006259,0.01994798005417539
-4.408162753015728,0.020168502126998375
-4.3721483070251965,0.020420419610720615
-4.336133861034665,0.020703890651255896
-4.300119415044134,0.021018931187808388
-4.264104969053602,0.021365443661834887
-4.228090523063072,0.02174324705476298
-4.1920760770725405,0.02215210730674247
-4.156061631082009,0.02259176715742483
-4.120047185091478,0.023061974467127287
-4.084032739100946,0.023562508122348388
-4.048018293110415,0.02409320070210239
-4.012003847119884,0.024653957178692638
-3.975989401129352,0.025244769045313593
-3.939974955138821,0.025865723399518148
-3.9039605091482894,0.026517006661856597
-3.867946063157758,0.02719890276822228
-3.8319316171672266,0.027911785837790082
-3.7959171711766952,0.02865610748102016
-3.759902725186164,0.029432379069305074
-3.7238882791956325,0.030241149435048843
-3.687873833205101,0.031082978604328407
-3.6518593872145697,0.03195840828043056
-3.6158449412240383,0.03286792989275851
-3.579830495233507,0.03381195109988073
-3.5438160492429756,0.034790761686586125
-3.507801603252444,0.035804499822201796
-3.471787157261913,0.03685311965127053
-3.4357727112713814,0.037936361168765774
-3.39975826528085,0.03905372329162556
-3.3637438192903186,0.04020444097825158
-3.3277293732997872,0.0413874671697605
-3.291714927309256,0.04260146023342497
-3.2557004813187245,0.04384477748221646
-3.219686035328193,0.04511547522698821
-3.1836715893376617,0.04641131569186634
-3.1476571433471303,0.04772978099099119
-3.111642697356599,0.049068094227869126
-3.0756282513660675,0.05042324763911599
-3.039613805375536,0.05179203756402634
-3.0035993593850048,0.05317110588183924
-2.9675849133944734,0.05455698742141309
-2.931570467403942,0.05594616271488588
-2.8955560214134106,0.0573351153395094
-2.8595415754228792,0.05872039297202905
-2.823527129432348,0.060098671169716095
-2.7875126834418165,0.061466818793613
-2.751498237451285,0.06282196390502698
-2.7154837914607537,0.06416155889824077
-2.6794693454702223,0.06548344358331364
-2.643454899479691,0.06678590490517636
-2.6074404534891595,0.06806773198134906
-2.571426007498628,0.0693282651626083
-2.5354115615080968,0.07056743787052294
-2.4993971155175654,0.07178581004415754
-2.463382669527034,0.07298459213595973
-2.4273682235365026,0.07416565873370698
-2.3913537775459712,0.07533155105033972
-2.35533933155544,0.07648546771460038
-2.3193248855649085,0.07763124350975695
-2.283310439574377,0.07877331594149539
-2.2472959935838457,0.07991667976465523
-2.2112815475933143,0.0810668298563983
-2.175267101602783,0.08222969308451336
-2.1392526556122515,0.0834115500772875
-2.10323820962172,0.08461894804879515
-2.0672237636311888,0.08585860606356017
-2.0312093176406574,0.08713731433050216
-1.995194871650126,0.08846182929135109
-1.9591804256595946,0.0898387664074482
-1.9231659796690632,0.0912744926459422
-1.8871515336785318,0.09277502071782638
-1.8511370876880004,0.09434590712315895
-1.815122641697469,0.09599215601168741
-1.7791081957069377,0.0977181307698844
-1.7430937497164063,0.09952747509951627
-1.707079303725875,0.1014230451612727
-1.6710648577353435,0.10340685412406145
-1.6350504117448121,0.10548003019209694
-1.5990359657542808,0.10764278888487203
-1.5630215197637494,0.10989442002749707
-1.527007073773218,0.11223328957953989
-1.4909926277826884,0.11465685609868653
-1.454978181792157,0.11716170131078603
-1.4189637358016256,0.11974357394955534
-1.3829492898110942,0.12239744574631534
-1.3469348438205628,0.12511757820080735
-1.3109203978300314,0.12789759855547733
-1.2749059518395,0.13073058323336328
-1.2388915058489687,0.1336091468880186
-1.2028770598584373,0.13652553515518837
-1.166862613867906,0.1394717191907243
-1.1308481678773745,0.14243949012619436
-1.0948337218868431,0.14542055166959425
-1.0588192758963118,0.1484066092186325
-1.0228048299057804,0.15138945403185142
-0.986790383915249,0.15436104121074828
-0.9507759379247176,0.15731356047553582
-0.9147614919341862,0.1602394989592161
-0.8787470459436548,0.16313169549006368
-0.8427325999531234,0.1659833860725177
-0.806718153962592,0.16878824050269386
-0.7707037079720607,0.17154039026005038
-0.7346892619815293,0.17423444799531443
-0.6986748159909979,0.1768655190823495
-0.6626603700004665,0.1794292058156284
-0.6266459240099351,0.18192160491460047
-0.5906314780194037,0.1843392990424278
-0.5546170320288724,0.18667934306190023
-0.518602586038341,0.1889392457397508
-0.4825881400478096,0.19111694757713366
-0.4465736940572782,0.1932107953945273
-0.4105592480667468,0.19521951423997463
-0.37454480207621543,0.19714217712653045
-0.33853035608568405,0.19897817304387305
-0.30251591009515266,0.20072717363525788
-0.2665014641046213,0.2023890988883286
-0.2304870181140899,0.20396408215950063
-0.1944725721235585,0.2054524348379339
-0.15845812613302712,0.20685461095640445
-0.12244368014249574,0.2081711720710341
-0.08642923415196435,0.20940275275700473
-0.050414788161432966,0.2105500270991533
-0.014400342170901581,0.211613676589999
0.021614103819629804,0.21259435987823513
0.05762854981016119,0.21349268483282238
0.09364299580069257,0.21430918339677044
0.12965744179122396,0.21504428969629721
0.16567188778175534,0.21569832184220097
0.20168633377228673,0.2162714678091223
0.23770077976281812,0.21676377570439487
0.2737152257533495,0.21717514864259152
0.3097296717438809,0.21750534432723212
0.34574411773441227,0.21775397931148674
0.38175856372494366,0.21792053777043113
0.41777300971547504,0.21800438447469186
0.4537874557060064,0.21800478151604724
0.4898019016965378,0.21792090820687454
0.5258163476870692,0.21775188346416527
0.5618307936776006,0.2174967899015444
0.597845239668132,0.21715469879474703
0.6338596856586634,0.21672469506143613
0.6698741316491947,0.2162059014075838
0.7058885776397261,0.21559750084071963
0.7419030236302575,0.21489875683404341
0.7779174696207889,0.21410903054181887
0.8139319156113203,0.21322779461088898
0.8499463616018517,0.2122546432994621
0.885960807592383,0.21118929879495363
0.9219752535829144,0.2100316138093908
0.9579896995734458,0.20878157071481349
0.9940041455639772,0.20743927765343842
1.0300185915545086,0.20600496220961673
1.06603303754504,0.20447896335528043
1.1020474835355714,0.20286172247122636
1.1380619295261027,0.20115377429850154
1.1740763755166341,0.19935573868432827
1.2100908215071655,0.19746831395444056
1.246105267497697,0.19549227266948527
1.2821197134882283,0.19342846041024034
1.3181341594787597,0.19127779808976966
1.354148605469291,0.18904128811675994
1.3901630514598224,0.1867200245409734
1.4261774974503538,0.18431520710782032
1.4621919434408852,0.18182815894373006
1.4982063894314166,0.17926034739666558
1.534220835421948,0.17661340737580855
1.5702352814124794,0.173889166379299
1.606249727403009,0.1710896702760822
1.6422641733935404,0.1682172088229165
1.6782786193840717,0.16527433985434006
1.7142930653746031,0.16226391108383087
1.7503075113651345,0.15918907849859712
1.786321957355666,0.15605332041643843
1.8223364033461973,0.15286044639729704
1.8583508493367287,0.1496146003590262
1.89436529532726,0.14632025742992663
1.9303797413177914,0.14298221427193297
1.9663941873083228,0.13960557281959585
2.002408633298854,0.13619571759246432
2.0384230792893856,0.13275828694355843
2.074437525279917,0.12929913879618568
2.1104519712704484,0.1258243115881525
2.1464664172609798,0.12233998128027286
2.182480863251511,0.11885241539026367
2.2184953092420425,0.11536792508041471
2.254509755232574,0.11189281635631261
2.2905242012231053,0.1084333414245555
2.3265386472136367,0.10499565121158921
2.362553093204168,0.10158574996686484
2.3985675391946994,0.09820945276606996
2.434581985185231,0.09487234659993031
2.470596431175762,0.09157975558749562
2.5066108771662936,0.08833671069684508
2.542625323156825,0.08514792419784946
2.5786397691473564,0.08201776891785809
2.6146542151378878,0.07895026222828362
2.650668661128419,0.07594905456357734
2.6866831071189505,0.07301742216851377
2.722697553109482,0.07015826368833658
2.7587119991000133,0.0673741001610929
2.7947264450905447,0.06466707794298186
2.830740891081076,0.06203897409495912
2.8667553370716075,0.05949120378012228
2.902769783062139,0.057024829263340494
2.9387842290526702,0.05464057016309062
2.9747986750432016,0.052338814675719346
3.010813121033733,0.0501196315691789
3.0468275670242644,0.04798278282137403
3.0828420130147958,0.04592773685247874
3.118856459005327,0.04395368236623389
3.1548709049958585,0.042059542868333466
3.19088535098639,0.04024399196742582
3.2268997969769213,0.038505469583919434
3.2629142429674527,0.036842199192753416
3.298928688957984,0.03525220620876166
3.3349431349485155,0.03373333758856976
3.370957580939047,0.032283282673440654
3.4069720269295782,0.030899595236370266
3.4429864729201096,0.02957971662789901
3.479000918910641,0.028320999842904426
3.5150153649011724,0.027120734259597094
3.5510298108917038,0.0259761707365338
3.587044256882235,0.02488454669784102
3.6230587028727665,0.023843110794630848
3.659073148863298,0.022849146704663804
3.6950875948538293,0.0218999956246637
3.7311020408443607,0.02099307702131204
3.7671164868348903,0.02012590723780981
3.8031309328254217,0.019296115601926567
3.839145378815953,0.01850145774663849
3.8751598248064845,0.017739825932925186
3.911174270797016,0.01700925625251307
3.9471887167875472,0.016307932682283297
3.9832031627780786,0.01563418805742463
4.01921760876861,0.01498650212286191
4.055232054759141,0.01436349690789117
4.091246500749673,0.013763929743548045
4.127260946740204,0.013186684302862697
4.1632753927307355,0.012630760088377036
4.199289838721267,0.012095260817525372
4.235304284711798,0.011579382164018201
4.27131873070233,0.011082399302445376
4.307333176692861,0.010603654675035431
4.3433476226833925,0.010142546355777339
4.379362068673924,0.009698517330514429
4.415376514664455,0.009271045945271802
4.451390960654987,0.008859637702447364
4.487405406645518,0.008463818509218625
4.523419852636049,0.008083129408208272
4.559434298626581,0.007717122750525236
4.595448744617112,0.007365359708799121
4.6314631906076436,0.007027408975297444
4.667477636598175,0.006702846449581848
4.703492082588706,0.006391255692666301
4.739506528579238,0.006092228910809815
4.775520974569769,0.005805368231723313
4.8115354205603005,0.005530287048236771
4.847549866550832,0.005266611227908517
4.883564312541363,0.0050139800197222945
4.919578758531895,0.004772046528599962
4.955593204522426,0.004540477672421337
4.991607650512957,0.004318953581963245
5.027622096503489,0.004107166449076372
5.06363654249402,0.003904818870127098
5.099650988484552,0.003711621768156746
5.135665434475083,0.0035272920066601017
5.171679880465614,0.0033515498291295572
5.207694326456146,0.0031841162708192254
5.243708772446677,0.003024710692339068
5.2797232184372085,0.0028730485789711453
5.31573766442774,0.002728839735742651
5.351752110418271,0.0025917869874198633
5.387766556408803,0.002461585466140209
5.423781002399334,0.002337922539032757
5.459795448389865,0.00222047839566666
5.495809894380397,0.002108927282309355
5.531824340370928,0.0020029393384941815
5.56783878636146,0.0019021829628537918
5.603853232351991,0.0018063276109023605
5.639867678342522,0.0017150469084911643
5.675882124333054,0.0016280219517382317
5.711896570323585,0.0015449446577219881


==> csv_files/alpha_div_abylone_KDE.csv <==
x,density
-13.13584392993912,0.0008811256127750141
-13.10258556908804,0.0008909933110933803
-13.069327208236958,0.0008995734355021559
-13.036068847385877,0.000906975898290952
-13.002810486534795,0.0009133313574646057
-12.969552125683714,0.0009187893548539479
-12.936293764832634,0.0009235160553222183
-12.903035403981551,0.0009276916215253701
-12.86977704313047,0.0009315072670700804
-12.83651868227939,0.0009351620384400087
-12.803260321428308,0.0009388593825385483
-12.770001960577227,0.0009428035619628815
-12.736743599726145,0.0009471959840505389
-12.703485238875064,0.0009522315122327582
-12.670226878023984,0.0009580948292340862
-12.636968517172901,0.0009649569211591832
-12.60371015632182,0.0009729717495289609
-12.57045179547074,0.0009822731749293803
-12.537193434619658,0.0009929721912125848
-12.503935073768577,0.0010051545232675737
-12.470676712917495,0.0010188786344090279
-12.437418352066414,0.0010341741815923901
-12.404159991215334,0.0010510409481412524
-12.370901630364251,0.0010694482746700757
-12.33764326951317,0.001089334999606809
-12.30438490866209,0.001110609911370275
-12.271126547811008,0.0011331527050345968
-12.237868186959927,0.0011568154274046029
-12.204609826108845,0.00118142438600413
-12.171351465257764,0.001206782489696871
-12.138093104406684,0.0012326719816489796
-12.104834743555601,0.0012588575192127498
-12.07157638270452,0.0012850895501459148
-12.038318021853438,0.0013111079304409666
-12.005059661002358,0.0013366457259588905
-11.971801300151277,0.0013614331380537848
-11.938542939300195,0.0013852014924294115
-11.905284578449114,0.0014076872305562856
-11.872026217598034,0.0014286358440519164
-11.838767856746951,0.00144780569442565
-11.80550949589587,0.0014649716634396973
-11.77225113504479,0.0014799285829564513
-11.738992774193708,0.0014924943974390066
-11.705734413342627,0.001502513017152623
-11.672476052491545,0.0015098568254827082
-11.639217691640464,0.0015144288095420937
-11.605959330789384,0.0015161642892901768
-11.572700969938301,0.001515032226633781
-11.53944260908722,0.0015110361023320993
-11.506184248236139,0.001504214354896491
-11.472925887385058,0.0014946403819744848
-11.439667526533977,0.0014824221108536804
-11.406409165682895,0.0014677011506365122
-11.373150804831814,0.0014506515442455372
-11.339892443980734,0.001431478143649054
-11.306634083129651,0.0014104146364797901
-11.27337572227857,0.001387721256490526
-11.240117361427489,0.001363682213989138
-11.206859000576408,0.0013386028854665399
-11.173600639725327,0.0013128068040244342
-11.140342278874245,0.0012866324938841517
-11.107083918023164,0.0012604301931789805
-11.073825557172082,0.001234558509377934
-11.040567196321001,0.0012093810510474892
-11.007308835469921,0.0011852630782326961
-10.974050474618839,0.0011625682115487324
-10.940792113767758,0.0011416552371541864
-10.907533752916677,0.001122875041181855
-10.874275392065595,0.0011065677030048578
-10.841017031214514,0.001093059772007035
-10.807758670363434,0.0010826617474182416
-10.774500309512351,0.0010756657753952185
-10.741241948661271,0.001072343572021379
-10.707983587810189,0.001072944575420644
-10.674725226959108,0.0010776943248970783
-10.641466866108026,0.0010867930600937721
-10.608208505256945,0.0011004145287807666
-10.574950144405864,0.001118704988196014
-10.541691783554782,0.0011417823820256043
-10.508433422703702,0.0011697356732511088
-10.475175061852621,0.0012026243123178999
-10.441916701001539,0.001240477820462136
-10.408658340150458,0.001283295469610926
-10.375399979299377,0.001331046043033174
-10.342141618448295,0.001383667664813704
-10.308883257597214,0.0014410676911492508
-10.275624896746134,0.0015031226622701326
-10.242366535895052,0.0015696783202779905
-10.209108175043971,0.0016405497051149675
-10.175849814192889,0.001715521347963004
-10.142591453341808,0.0017943475883007791
-10.109333092490726,0.001876753047289916
-10.076074731639645,0.00196243329577728
-10.042816370788564,0.002051055759651104
-10.009558009937482,0.0021422609082519333
-9.976299649086402,0.002235663772728887
-9.943041288235321,0.002330855840402926
-9.909782927384239,0.0024274073681704055
-9.876524566533158,0.0025248701526407904
-9.843266205682077,0.002622780787024432
-9.810007844830995,0.0027206644248297736
-9.776749483979915,0.0028180390583519323
-9.743491123128832,0.002914420305984965
-9.710232762277752,0.0030093266869126185
-9.67697440142667,0.003102285345154254
-9.643716040575589,0.0031928381677664135
-9.610457679724508,0.0032805482247877074
-9.577199318873426,0.003365006441869021
-9.543940958022345,0.003445838401076193
-9.510682597171265,0.0035227111517113305
-9.477424236320182,0.0035953399017668573
-9.444165875469102,0.0036634944523513584
-9.410907514618021,0.0037270052325791983
-9.377649153766939,0.003785768791375911
-9.344390792915858,0.0038397526056811976
-9.311132432064777,0.0038889990717660017
-9.277874071213695,0.003933628557813223
-9.244615710362615,0.003973841411391969
-9.211357349511532,0.0040099188346842
-9.178098988660452,0.004042222562860977
-9.14484062780937,0.004071193306283162
-9.111582266958289,0.004097347944533768
-9.078323906107208,0.004121275488898054
-9.045065545256126,0.004143631858945356
-9.011807184405045,0.004165133547446093
-8.978548823553965,0.0041865502750795
-8.945290462702882,0.004208696761375098
-8.912032101851802,0.0042324237602586355
-8.878773741000721,0.004258608526697779
-8.845515380149639,0.004288144894631413
-8.812257019298556,0.00432193315512001
-8.778998658447478,0.004360869927128216
-8.745740297596395,0.0044058382113682576
-8.712481936745313,0.004457697810196009
-8.679223575894232,0.004517276283843048
-8.645965215043152,0.004585360595648003
-8.61270685419207,0.004662689576947798
-8.579448493340989,0.004749947316586006
-8.546190132489908,0.004847757551405917
-8.512931771638826,0.004956679103541718
-8.479673410787745,0.005077202378802446
-8.446415049936665,0.0052097469090054095
-8.413156689085582,0.005354659890814689
-8.379898328234502,0.005512215645509906
-8.346639967383421,0.005682615899123186
-8.313381606532339,0.005865990761419636
-8.280123245681256,0.0060624002660157475
-8.246864884830178,0.006271836323135346
-8.213606523979095,0.0064942249315237035
-8.180348163128013,0.0067294284971125655
-8.147089802276932,0.006977248113183198
-8.113831441425852,0.007237425669826115
-8.08057308057477,0.007509645679053802
-8.047314719723689,0.007793536725388445
-8.014056358872608,0.008088672479335576
-7.980797998021527,0.008394572241913431
-7.947539637170445,0.008710701021247417
-7.914281276319364,0.009036469175960338
-7.881022915468282,0.00937123169342823
-7.847764554617202,0.009714287202638755
-7.81450619376612,0.01006487685011134
-7.781247832915039,0.010422183191907316
-7.747989472063957,0.010785329274074707
-7.714731111212876,0.011153378086986082
-7.681472750361795,0.01152533258518071
-7.648214389510714,0.011900136462980092
-7.614956028659632,0.012276675867024148
-7.581697667808551,0.012653782209965393
-7.54843930695747,0.013030236225127808
-7.515180946106389,0.01340477337054141
-7.481922585255307,0.013776090653229418
-7.448664224404226,0.014142854902034563
-7.415405863553145,0.014503712470930035
-7.382147502702064,0.014857300306161716
-7.348889141850982,0.015202258261341549
-7.315630780999901,0.015537242496471534
-7.28237242014882,0.015860939751562685
-7.249114059297739,0.016172082244723652
-7.215855698446657,0.01646946290992916
-7.182597337595576,0.01675195066257525
-7.149338976744495,0.017018505362598784
-7.116080615893414,0.01726819213632859
-7.082822255042332,0.017500194719967062
-7.049563894191251,0.017713827499956883
-7.01630553334017,0.017908545948376035
-6.983047172489089,0.018083955184462524
-6.949788811638007,0.01823981643556954
-6.916530450786926,0.018376051221112237
-6.883272089935845,0.018492743139904528
-6.850013729084764,0.01859013720294653
-6.816755368233682,0.018668636718254056
-6.783497007382601,0.018728797799632275
-6.750238646531519,0.018771321635225574
-6.716980285680439,0.018797044712090788
-6.683721924829357,0.018806927247888572
-6.650463563978276,0.018802040128193618
-6.617205203127194,0.018783550686248082
-6.583946842276114,0.01875270768989082
-6.550688481425032,0.018710825916901336
-6.517430120573951,0.01865927070451666
-6.484171759722869,0.018599442851232346
-6.450913398871789,0.018532764229439315
-6.417655038020707,0.01846066443664135
-6.384396677169626,0.01838456877200433
-6.351138316318544,0.01830588777522277
-6.317879955467464,0.018226008507871677
-6.284621594616382,0.01814628769549877
-6.251363233765301,0.0180680467838356
-6.218104872914219,0.017992568896881694
-6.184846512063139,0.017921097620476407
-6.151588151212057,0.017854837474476425
-6.118329790360976,0.01779495588181966
-6.085071429509894,0.01774258639537213
-6.051813068658814,0.017698832905043208
-6.018554707807732,0.01766477451940335
-5.985296346956651,0.0176414707987716
-5.9520379861055694,0.017629967010883135
-5.918779625254489,0.01763129908584154
-5.885521264403407,0.01764649796373789
-5.852262903552326,0.017676593055353206
-5.8190045427012445,0.017722614572679225
-5.785746181850164,0.01778559453023109
-5.752487820999082,0.01786656626868012
-5.719229460148001,0.017966562407426518
-5.6859710992969195,0.018086611190459897
-5.652712738445838,0.018227731248291235
-5.619454377594757,0.01839092485595859
-5.586196016743676,0.018577169821287078
-5.5529376558925945,0.018787410187037015
-5.519679295041513,0.019022545973811478
-5.486420934190432,0.019283422226373907
-5.453162573339351,0.019570817653361255
-5.4199042124882695,0.01988543316859163
-5.386645851637188,0.020227880650867284
-5.353387490786107,0.02059867223829177
-5.320129129935026,0.020998210462861277
-5.2868707690839445,0.02142677951195034
-5.253612408232863,0.021884537876020318
-5.220354047381782,0.022371512607390134
-5.187095686530701,0.022887595374348202
-5.1538373256796195,0.023432540449515798
-5.120578964828539,0.024005964722551763
-5.087320603977457,0.02460734977642695
-5.054062243126376,0.025236046015011483
-5.020803882275295,0.025891278779005003
-4.987545521424213,0.026572156338626397
-4.9542871605731325,0.027277679606207864
-4.92102879972205,0.028006753371026323
-4.8877704388709695,0.028758198823333428
-4.854512078019889,0.0295307671054377
-4.821253717168807,0.030323153605503427
-4.787995356317726,0.03113401269493193
-4.754736995466645,0.03196197260308358
-4.721478634615563,0.03280565012378165
-4.6882202737644825,0.03366366485644624
-4.6549619129134,0.034534652700581626
-4.6217035520623195,0.035417278345256306
-4.588445191211239,0.03631024652458752
-4.555186830360157,0.037212311845324864
-4.521928469509076,0.03812228703253849
-4.488670108657994,0.03903904948316514
-4.455411747806913,0.0399615460636165
-4.4221533869558325,0.04088879613565221
-4.38889502610475,0.04181989284298016
-4.3556366652536695,0.042754002738324325
-4.322378304402589,0.043690363875691196
-4.289119943551507,0.0446282825340408
-4.255861582700426,0.04556712877534593
-4.222603221849344,0.046506331071020174
-4.189344860998263,0.047445370254986616
-4.1560865001471825,0.04838377307846514
-4.1228281392961,0.0493211056503068
-4.08956977844502,0.05025696704706921
-4.056311417593939,0.05119098336888694
-4.023053056742857,0.05212280250072464
-3.989794695891776,0.05305208981421194
-3.9565363350406937,0.05397852501363837
-3.923277974189613,0.05490180029173198
-3.8900196133385325,0.05582161991772113
-3.85676125248745,0.05673770133316718
-3.8235028916363696,0.057649777781649085
-3.790244530785289,0.05855760244810838
-3.7569861699342066,0.05946095403412269
-3.723727809083126,0.06035964364813636
-3.6904694482320437,0.06125352284622822
-3.657211087380963,0.062142492620691735
-3.6239527265298825,0.0630265131017201
-3.5906943656788,0.06390561371275733
-3.5574360048277196,0.06477990350326944
-3.5241776439766372,0.06564958137419387
-3.4909192831255567,0.06651494591119039
-3.457660922274476,0.06737640454884113
-3.4244025614233937,0.0682344818045688
-3.391144200572313,0.06908982634350604
-3.3578858397212326,0.06994321666380238
-3.32462747887015,0.07079556522472594
-3.2913691180190696,0.071647920876064
-3.2581107571679873,0.07250146948536883
-3.2248523963169067,0.0733575326981418
-3.191594035465826,0.07421756480377534
-3.1583356746147437,0.07508314771576348
-3.125077313763663,0.07595598410731168
-3.0918189529125826,0.0768378887722053
-3.0585605920615,0.07773077830504067
-3.0253022312104196,0.07863665921436569
-2.9920438703593373,0.0795576145968809
-2.9587855095082567,0.080495789510793
-2.925527148657176,0.0814533751921659
-2.8922687878060938,0.08243259226029688
-2.859010426955013,0.08343567305758552
-2.8257520661039326,0.0844648432669621
-2.7924937052528502,0.08552230294665704
-2.7592353444017697,0.08661020711890495
-2.7259769835506873,0.08773064604695971
-2.6927186226996067,0.08888562533431354
-2.659460261848526,0.09007704598190809
-2.6262019009974438,0.09130668454374696
-2.592943540146363,0.09257617352886532
-2.5596851792952826,0.09388698220798809
-2.5264268184442003,0.09524039799606021
-2.4931684575931197,0.0966375085965883
-2.4599100967420373,0.09807918510957941
-2.4266517358909567,0.099566066320799
-2.393393375039876,0.10109854440497101
-2.360135014188794,0.1026767522881482
-2.326876653337713,0.10430055292357518
-2.293618292486631,0.10596953073964807
-2.2603599316355503,0.10768298551694636
-2.2271015707844697,0.10943992894274104
-2.1938432099333873,0.11123908407506838
-2.1605848490823067,0.11307888792384457
-2.127326488231226,0.1149574973233131
-2.094068127380144,0.1168727982283759
-2.0608097665290632,0.11882241851746007
-2.027551405677981,0.12080374432717461
-1.9942930448269003,0.12281393988011971
-1.9610346839758197,0.12484997069817125
-1.9277763231247373,0.12690863002089126
-1.8945179622736568,0.12898656817424597
-1.8612596014225762,0.13108032456048657
-1.8280012405714938,0.13318636186794772
-1.7947428797204132,0.13530110203176052
-1.7614845188693309,0.13742096341518953
-1.7282261580182503,0.13954239862848256
-1.6949677971671697,0.14166193235968016
-1.6617094363160874,0.14377619856141993
-1.6284510754650068,0.1458819763207948
-1.5951927146139262,0.14797622373690295
-1.5619343537628438,0.15005610914354436
-1.5286759929117633,0.15211903904298393
-1.495417632060681,0.1541626821606786
-1.4621592712096003,0.15618498908992917
-1.4289009103585197,0.15818420706859762
-1.3956425495074374,0.16015888951603421
-1.3623841886563568,0.1621079000554425
-1.3291258278052744,0.16403041085302214
-1.2958674669541939,0.16592589521795878
-1.2626091061031133,0.16779411452406076
-1.229350745252031,0.16963509963170784
-1.1960923844009503,0.1714491271048925
-1.1628340235498698,0.17323669062941657
-1.1295756626987874,0.17499846814192754
-1.0963173018477068,0.17673528527253388
-1.0630589409966245,0.17844807578369948
-1.0298005801455439,0.18013783975267375
-0.9965422192944633,0.1818056002919955
-0.9632838584433809,0.18345235963109227
-0.9300254975923004,0.18507905539087022
-0.8967671367412198,0.18668651787196325
-0.8635087758901374,0.18827542914625583
-0.8302504150390568,0.18984628469126244
-0.7969920541879745,0.19139935823925766
-0.7637336933368939,0.19293467042979692
-0.7304753324858133,0.19445196175783275
-0.697216971634731,0.19595067020304305
-0.6639586107836504,0.19742991381245545
-0.6307002499325698,0.19888847839155915
-0.5974418890814874,0.20032481034246638
-0.5641835282304068,0.20173701457500592
-0.5309251673793245,0.20312285731133853
-0.4976668065282439,0.2044797735101213
-0.46440844567716333,0.20580487855514637
-0.43115008482608097,0.20709498378811483
-0.3978917239750004,0.2083466154174848
-0.36463336312391803,0.2095560363061385
-0.33137500227283745,0.21071927013026867
-0.29811664142175687,0.2118321274098768
-0.2648582805706745,0.212890232936437
-0.23159991971959393,0.21388905416364107
-0.19834155886851335,0.21482393018025536
-0.165083198017431,0.21569010094685606
-0.1318248371663504,0.2164827365472235
-0.09856647631526805,0.21719696627678037
-0.06530811546418747,0.2178279074609092
-0.032049754613106884,0.21837069396170877
0.0012086062379754736,0.21882050438932843
0.034466967089056055,0.21917259008056295
0.06772532794013664,0.21942230294048143
0.100983688791219,0.21956512326081307
0.13424204964229958,0.21959668763070017
0.16750041049338193,0.2195128170410302
0.20075877134446252,0.21930954525368485
0.2340171321955431,0.2189831474630222
0.26727549304662546,0.21853016922106044
0.30053385389770604,0.2179474555329064
0.3337922147487866,0.21723217995831332
0.367050575599869,0.216381873482547
0.40030893645094956,0.21539445284877273
0.4335672973020319,0.21426824797881697
0.4668256581531125,0.21300202805298263
0.5000840190041931,0.2115950257759153
0.5333423798552754,0.21004695932702913
0.566600740706356,0.20835805148279465
0.5998591015574366,0.20652904540564188
0.633117462408519,0.20456121662077634
0.6663758232595995,0.20245638074761735
0.6996341841106819,0.2002168966156065
0.7328925449617625,0.1978456644729256
0.7661509058128431,0.1953461190886006
0.7994092666639254,0.19272221765031453
0.832667627515006,0.1899784224685086
0.8659259883660884,0.18711967860806342
0.8991843492171689,0.18415138667814873
0.9324427100682495,0.18107937111484151
0.9657010709193319,0.1779098443862086
0.9989594317704125,0.17464936763259029
1.032217792621493,0.17130480832308526
1.0654761534725754,0.1678832955607452
1.098734514323656,0.1643921737023701
1.1319928751747383,0.16083895497349374
1.165251236025819,0.15723127175529827
1.1985095968768995,0.1535768291986605
1.2317679577279819,0.14988335878279596
1.2650263185790624,0.14615857338408952
1.298284679430143,0.14241012435716952
1.3315430402812254,0.13864556105788817
1.364801401132306,0.1348722931595878
1.3980597619833883,0.13109755603289652
1.431318122834469,0.1273283793782122
1.4645764836855495,0.12357155922171438
1.4978348445366318,0.11983363331261081
1.5310932053877124,0.11612085989336159
1.564351566238793,0.11243919975737168
1.5976099270898754,0.1087943014611803
1.630868287940956,0.10519148952103628
1.6641266487920383,0.10163575539700437
1.697385009643119,0.09813175105104995
1.7306433704941995,0.09468378485808635
1.7639017313452818,0.09129581964970884
1.7971600921963624,0.08797147267789754
1.8304184530474448,0.08471401729891832
1.8636768138985254,0.0815263861944203
1.896935174749606,0.0784111759657582
1.9301935356006883,0.07537065295749636
1.9634518964517689,0.07240676018549644
1.9967102573028495,0.06952112526295634
2.029968618153932,0.06671506923336053
2.0632269790050124,0.06398961623198059
2.0964853398560948,0.061345503906982464
2.1297437007071753,0.05878319453733342
2.163002061558256,0.05630288678768612
2.1962604224093383,0.05390452804066324
2.229518783260419,0.051587827244947
2.2627771441114994,0.049352268213968965
2.296035504962582,0.04719712330544626
2.3292938658136624,0.04512146740723725
2.3625522266647447,0.043124192150636606
2.3958105875158253,0.04120402026889047
2.429068948366906,0.03935952001684019
2.4623273092179883,0.03758911956756068
2.495585670069069,0.03589112130381191
2.5288440309201494,0.03426371592613425
2.562102391771232,0.03270499630536754
2.5953607526223124,0.031212971015029005
2.6286191134733947,0.029785577487989892
2.6618774743244753,0.028420694751811585
2.695135835175556,0.02711615570743467
2.7283941960266382,0.02586975892614848
2.761652556877719,0.024679279949388552
2.7949109177287994,0.023542482084437606
2.8281692785798818,0.022457126696149278
2.8614276394309623,0.021420983000042308
2.894686000282043,0.02043183736532637
2.9279443611331253,0.019487502137528416
2.9612027219842076,0.018585823989416616
2.9944610828352864,0.017724691806025997
3.027719443686369,0.016902044105034646
3.060977804537451,0.016115875987884103
3.09423616538853,0.015364245610311111
3.1274945262396123,0.014645280153861387
3.1607528870906947,0.013957181272992166
3.194011247941777,0.013298229986061848
3.227269608792856,0.012666790973344028
3.260527969643938,0.01206131624162016
3.2937863304950206,0.011480348113272662
3.3270446913460994,0.010922521498382472
3.3603030521971817,0.010386565411305192
3.393561413048264,0.009871303698606806
3.426819773899343,0.009375654953014607
3.4600781347504235,0.008898631598010541


==> csv_files/alpha_divergence_data.csv <==
x,y
-1.0,4.170824159788407
-0.983983983983984,4.170307802617386
-0.967967967967968,4.169779602970471
-0.9519519519519519,4.169239405546625
-0.9359359359359359,4.168687054420519
-0.91991991991992,4.168122393086597
-0.9039039039039038,4.167545264504439
-0.8878878878878879,4.166955511145427
-0.8718718718718719,4.166352975040728
-0.8558558558558559,4.165737497830591
-0.8398398398398399,4.165108920814965
-0.8238238238238238,4.164467085005425
-0.8078078078078078,4.163811831178448
-0.7917917917917918,4.163142999929978
-0.7757757757757757,4.162460431731345
-0.7597597597597597,4.161763966986489
-0.7437437437437437,4.161053446090511
-0.7277277277277278,4.160328709489544
-0.7117117117117118,4.159589597741934
-0.6956956956956957,4.158835951580737
-0.6796796796796797,4.158067611977519
-0.6636636636636637,4.157284420207454
-0.6476476476476476,4.156486217915717
-0.6316316316316316,4.1556728471851505
-0.6156156156156156,4.154844150605224
-0.5995995995995996,4.1539999713422375
-0.5835835835835836,4.15314015321079
-0.5675675675675675,4.152264540746479
-0.5515515515515516,4.151372979279837
-0.5355355355355356,4.150465315011471
-0.5195195195195195,4.149541395088401
-0.5035035035035035,4.148601067681583
-0.4874874874874875,4.147644182064584
-0.4714714714714715,4.14667058869341
-0.4554554554554555,4.145680139287449
-0.4394394394394394,4.144672686911519
-0.42342342342342343,4.143648086058995
-0.40740740740740744,4.142606192735996
-0.39139139139139134,4.141546864546586
-0.37537537537537535,4.140469960779004
-0.35935935935935936,4.139375342492849
-0.3433433433433434,4.138262872607235
-0.3273273273273274,4.137132415989847
-0.3113113113113113,4.135983839546902
-0.2952952952952953,4.134817012313958
-0.2792792792792793,4.1336318055475525
-0.2632632632632632,4.132428092817631
-0.24724724724724723,4.131205750100726
-0.23123123123123124,4.129964655873863
-0.21521521521521525,4.12870469120914
-0.19919919919919926,4.1274257398689524
-0.18318318318318316,4.126127688401822
-0.16716716716716717,4.124810426238778
-0.1511511511511512,4.123473845790271
-0.1351351351351351,4.122117842543548
-0.1191191191191191,4.120742315160462
-0.10310310310310311,4.119347165575669
-0.08708708708708712,4.117932299095166
-0.07107107107107113,4.116497624495103
-0.055055055055055035,4.115043054120851
-0.03903903903903905,4.11356850398626
-0.02302302302302306,4.11207389387304
-0.00700700700700696,4.1105591474302505
0.009009009009008917,4.10902419227381
0.025025025025025016,4.107468960085987
0.041041041041041115,4.1058933867148175
0.05705705705705699,4.10429741227339
0.07307307307307309,4.102680981238946
0.08908908908908897,4.101044042551723
0.10510510510510507,4.099386549713502
0.12112112112112117,4.097708460885783
0.13713713713713704,4.096009738987543
0.15315315315315314,4.0942903517924965
0.16916916916916924,4.0925502720258145
0.18518518518518512,4.090789477460229
0.20120120120120122,4.089007951011459
0.21721721721721732,4.087205680832909
0.2332332332332332,4.085382660409544
0.2492492492492493,4.083538888650916
0.26526526526526517,4.081674369983238
0.28128128128128127,4.079789114440472
0.29729729729729737,4.0778831377543305
0.31331331331331325,4.075956461443165
0.32932932932932935,4.074009112899631
0.3453453453453452,4.072041125477092
0.3613613613613613,4.070052538574685
0.3773773773773774,4.068043397720974
0.3933933933933933,4.066013754656133
0.4094094094094094,4.063963667412577
0.4254254254254255,4.061893200393983
0.4414414414414414,4.059802424452629
0.4574574574574575,4.05769141696498
0.47347347347347357,4.055560261905451
0.48948948948948945,4.053409049918286
0.5055055055055055,4.051237878387469
0.5215215215215214,4.049046851504621
0.5375375375375375,4.046836080334794
0.5535535535535536,4.044605682880095
0.5695695695695695,4.042355784141104
0.5855855855855856,4.040086516175961
0.6016016016016015,4.037798018157122
0.6176176176176176,4.035490436425651
0.6336336336336337,4.033163924543056
0.6496496496496496,4.030818643340525
0.6656656656656657,4.028454760965556
0.6816816816816818,4.026072452925904
0.6976976976976976,4.023671902130765
0.7137137137137137,4.021253298929152
0.7297297297297298,4.018816841145395
0.7457457457457457,4.0163627341117145
0.7617617617617618,4.013891190697792
0.7777777777777777,4.0114024313373
0.7937937937937938,4.008896684051317
0.8098098098098099,4.00637418446859
0.8258258258258258,4.003835175842574
0.8418418418418419,4.001279909065199
0.8578578578578577,3.998708642677337
0.8738738738738738,3.9961216428758632
0.8898898898898899,3.9935191835173427
0.9059059059059058,3.990901546118211
0.9219219219219219,3.9882690198514754
0.937937937937938,3.9856219015398424
0.9539539539539539,3.982960495645258
0.96996996996997,3.980285114254812
0.9859859859859861,3.9775960770629633
1.0020020020020022,3.974893711350059
1.0180180180180178,3.972178351957107
1.034034034034034,3.9694503412567723
1.05005005005005,3.966710029120559
1.0660660660660661,3.9639577728821616
1.0820820820820822,3.961193937296959
1.0980980980980979,3.9584188944976044
1.114114114114114,3.955633023945721
1.13013013013013,3.9528367123796664
1.1461461461461462,3.950030353758343
1.1621621621621623,3.9472143492010567
1.178178178178178,3.944389106923398
1.194194194194194,3.9415550421691337
1.2102102102102101,3.9387125771381144
1.2262262262262262,3.935862140910181
1.2422422422422423,3.933004169365065
1.2582582582582584,3.9301391050982994
1.274274274274274,3.927267397333118
1.2902902902902902,3.924389501828367
1.3063063063063063,3.9215058807824295
1.3223223223223224,3.91861700273317
1.3383383383383385,3.915723342453919
1.3543543543543541,3.9128253808455002
1.3703703703703702,3.9099236048243355
1.3863863863863863,3.9070185072066326
1.4024024024024024,3.9041105865886894
1.4184184184184185,3.901200347223331
1.4344344344344346,3.8982882988925236
1.4504504504504503,3.895374956776179
1.4664664664664664,3.892460841317196
1.4824824824824825,3.889546478082771
1.4984984984984986,3.886632397622019
1.5145145145145147,3.8837191353199483
1.5305305305305303,3.8808072312478323
1.5465465465465464,3.8778972300100265
1.5625625625625625,3.874989680587281
1.5785785785785786,3.8720851361766053
1.5945945945945947,3.8691841540277396
1.6106106106106104,3.8662872952762886
1.6266266266266265,3.8633951247735805
1.6426426426426426,3.86050821091332
1.6586586586586587,3.857627125455099
1.6746746746746748,3.854752443344827
1.6906906906906904,3.8518847425321656
1.7067067067067065,3.8490246037850344
1.7227227227227226,3.8461726105012675
1.7387387387387387,3.8433293485174924
1.7547547547547548,3.84049540591533
1.770770770770771,3.8376713728249756
1.7867867867867866,3.8348578412262784
1.8028028028028027,3.8320554047473743
1.8188188188188188,3.8292646584609873
1.834834834834835,3.826486198678486
1.850850850850851,3.8237206227417917
1.8668668668668666,3.82096852881322
1.8828828828828827,3.8182305156633904
1.8988988988988988,3.8155071824572637
1.914914914914915,3.8127991285384457
1.930930930930931,3.810106953211836
1.9469469469469471,3.807431255524752
1.9629629629629628,3.8047726340466177
1.978978978978979,3.802131686647338
1.994994994994995,3.799509010274467
2.011011011011011,3.796905200729289
2.027027027027027,3.7943208524419227
2.043043043043043,3.7917565582455595
2.059059059059059,3.789212909149968
2.075075075075075,3.786690494114374
2.091091091091091,3.7841898998198333
2.1071071071071072,3.7817117104412286
2.123123123123123,3.7792565074190048
2.139139139139139,3.776824869230766
2.155155155155155,3.774417371162865
2.171171171171171,3.7720345850821007
2.1871871871871873,3.7696770792076535
2.203203203203203,3.7673454178833907
2.219219219219219,3.7650401613506497
2.235235235235235,3.762761865521649
2.2512512512512513,3.7605110817536342
2.2672672672672673,3.7582883566239023
2.2832832832832834,3.7560942317058137
2.299299299299299,3.7539292433459397
2.315315315315315,3.7517939224424532
2.3313313313313313,3.7496887942249053
2.3473473473473474,3.7476143780355047
2.3633633633633635,3.7455711871120267
2.379379379379379,3.7435597283724875
2.3953953953953953,3.7415805022016935
2.4114114114114114,3.7396340022398045
2.4274274274274275,3.7377207151730283
2.4434434434434436,3.7358411205265663
2.4594594594594597,3.733995690459944
2.4754754754754753,3.732184889564834
2.4914914914914914,3.730409174665497
2.5075075075075075,3.728668994621967
2.5235235235235236,3.7269647901360843
2.5395395395395397,3.725296993560505
2.5555555555555554,3.7236660287107934
2.5715715715715715,3.722072310680712
2.5875875875875876,3.7205162456608294
2.6036036036036037,3.7189982307605387
2.6196196196196198,3.7175186538336087
2.6356356356356354,3.7160778933073733
2.6516516516516515,3.714676318015648
2.6676676676676676,3.713314287035499
2.6836836836836837,3.7119921495279415
2.6996996996997,3.710710244582682
2.7157157157157155,3.7094689010669857
2.7317317317317316,3.708268437478779
2.7477477477477477,3.7071091618040577
2.7637637637637638,3.705991371378702
2.77977977977978,3.704915352754781
2.795795795795796,3.703881381571426
2.8118118118118116,3.7028897224303523
2.8278278278278277,3.7019406287761116
2.843843843843844,3.701034342781148
2.85985985985986,3.7001710952357123
2.875875875875876,3.6993511054427373
2.8918918918918917,3.6985745811177
2.9079079079079078,3.697841718293562
2.923923923923924,3.6971527012308325
2.93993993993994,3.696507702332811
2.955955955955956,3.695906882066067
2.971971971971972,3.695350388886201
2.987987987987988,3.6948383591689336
3.0040040040040044,3.694370917146566
3.02002002002002,3.6939481748498504
3.0360360360360357,3.693570232055307
3.052052052052052,3.693237176238016
3.068068068068068,3.692949082529914
3.0840840840840844,3.6927060136836283
3.1001001001001,3.6925080200418563
3.1161161161161157,3.692355139512315
3.1321321321321323,3.6922473975482832
3.148148148148148,3.6921848071347285
3.1641641641641645,3.692167368780044
3.18018018018018,3.692195070513391
3.1961961961961958,3.69226788788764
3.2122122122122123,3.692385783987924
3.228228228228228,3.692548709445783
3.2442442442442445,3.6927566024588887
3.26026026026026,3.6930093888163458
3.276276276276276,3.6933069819295414
3.2922922922922924,3.693649282868525
3.308308308308308,3.694036180403895
3.3243243243243246,3.6944675510541622
3.34034034034034,3.694943259138553
3.356356356356356,3.6954631568352294
3.3723723723723724,3.6960270842448697
3.388388388388388,3.696634869459585
3.4044044044044046,3.6972863286371154
3.4204204204204203,3.69798126608025
3.436436436436437,3.6987194743214347
3.4524524524524525,3.699500734212508
3.468468468468468,3.7003248150194894
3.4844844844844847,3.7011914745223806
3.5005005005005003,3.7021004591198974
3.516516516516517,3.703051503939078
3.5325325325325325,3.7040443329496813
3.548548548548548,3.7050786590833114
3.5645645645645647,3.7061541843571932
3.5805805805805804,3.707270600002502
3.596596596596597,3.708427586597191
3.6126126126126126,3.7096248142032024
3.6286286286286282,3.710861942507994
3.6446446446446448,3.7121386209702885
3.6606606606606604,3.713454488969937
3.676676676676677,3.7148091759618236
3.6926926926926926,3.716202301633688
3.7087087087087083,3.7176334760677934
3.724724724724725,3.719102299906309
3.7407407407407405,3.7206083645203254
3.756756756756757,3.7221512521823827
3.7727727727727727,3.7237305362424067
3.7887887887887883,3.725345781306944
3.804804804804805,3.7269965434215764
3.8208208208208205,3.7286823702564185
3.836836836836837,3.7304028012945567
3.8528528528528527,3.7321573680233335
3.8688688688688693,3.7339455941283557
3.884884884884885,3.735766995690088
3.9009009009009006,3.7376210813829425
3.916916916916917,3.739507352676709
3.932932932932933,3.741425304040227
3.9489489489489493,3.743374423147165
3.964964964964965,3.7453541910837758
3.9809809809809806,3.747364082558518
3.996996996996997,3.7494035661134006
4.013013013013013,3.751472104336933
4.029029029029029,3.7535691540785496
4.045045045045045,3.7556941666643824
4.061061061061061,3.7578465881142464
4.077077077077077,3.7600258593597213
4.093093093093093,3.7622314164631856
4.109109109109109,3.7644626908376893
4.125125125125125,3.766719109467523
4.141141141141141,3.7690000951293676
4.157157157157157,3.7713050666138757
4.173173173173173,3.7736334389475874
4.1891891891891895,3.775984623615022
4.205205205205205,3.7783580287808323
4.221221221221221,3.780753059511905
4.237237237237237,3.783169117999255
4.253253253253253,3.785605603779616
4.2692692692692695,3.788061913956582
4.285285285285285,3.79053744342119
4.301301301301301,3.7930315850718155
4.317317317317317,3.7955437300332577
4.333333333333333,3.7980732678749023
4.34934934934935,3.80061958682783
4.365365365365365,3.8031820740007705
4.381381381381381,3.8057601155947682
4.397397397397397,3.8083530971164588
4.413413413413413,3.8109604035898323
4.42942942942943,3.813581419766387
4.445445445445445,3.81621553033354
4.461461461461462,3.8188621201212167
4.4774774774774775,3.821520574306483
4.493493493493493,3.824190278616145
4.50950950950951,3.8268706195271847
4.525525525525525,3.82956098446496
4.541541541541542,3.832260761999041
4.5575575575575575,3.834969342036622
4.573573573573573,3.8376861160133773
4.58958958958959,3.8404104770817002
4.605605605605605,3.8431418202962178
4.621621621621622,3.8458795427965025
4.637637637637638,3.848623043986887
4.653653653653653,3.851371725713319
4.66966966966967,3.8541249924371495
4.685685685685685,3.8568822514058008
4.701701701701702,3.8596429128202248
4.717717717717718,3.8624063899990873
4.733733733733733,3.8651720995396035
4.74974974974975,3.8679394614749594
4.7657657657657655,3.870707899428261
4.781781781781782,3.8734768407629314
4.797797797797798,3.876245716729523
4.813813813813813,3.8790139626088624
4.82982982982983,3.881781017851494
4.8458458458458455,3.8845463262133593
4.861861861861862,3.8873093358876676
4.877877877877878,3.890069499632917
4.893893893893894,3.892826274897013
4.90990990990991,3.8955791239374564
4.925925925925926,3.8983275139375575
4.941941941941942,3.901070917118629
4.957957957957958,3.9038088108481626
4.973973973973974,3.906540677743918
4.98998998998999,3.9092660057739246
5.006006006006006,3.9119842883523663
5.022022022022022,3.914695024431324
5.038038038038038,3.917397718588366
5.054054054054054,3.9200918811099643
5.07007007007007,3.9227770280707293
5.086086086086086,3.9254526814084474
5.102102102102102,3.928118368994923
5.118118118118118,3.93077362470261
5.134134134134134,3.9334179884670464
5.15015015015015,3.9360510063450636
5.166166166166166,3.938672230568825
5.182182182182182,3.941281219595634
5.198198198198198,3.9438775381535787
5.2142142142142145,3.9464607572829893
5.23023023023023,3.949030454373737
5.246246246246246,3.951586213198381
5.262262262262262,3.9541276239411935
5.278278278278278,3.9566542832230702
5.2942942942942945,3.9591657941223626
5.31031031031031,3.961661766191644
5.326326326326326,3.9641418154704513
5.342342342342342,3.9666055644940204
5.358358358358358,3.9690526422980534
5.374374374374375,3.9714826844195485
5.39039039039039,3.973895332893737
5.406406406406406,3.9762902362471517
5.4224224224224224,3.9786670494868797
5.438438438438438,3.9810254340860407
5.454454454454455,3.983365057965522
5.47047047047047,3.985685595472038
5.486486486486487,3.987986727352544
5.5025025025025025,3.990268140725055
5.518518518518518,3.992529529045944
5.534534534534535,3.99477059207374
5.55055055055055,3.996991035829499
5.566566566566567,3.999190572553813
5.5825825825825826,4.001368920660488
5.598598598598598,4.003525804686983
5.614614614614615,4.0056609552416385
5.63063063063063,4.007774108947792
5.646646646646647,4.009865008384808
5.662662662662663,4.0119334020261155
5.678678678678678,4.013979044174307
5.694694694694695,4.016001694893374
5.7107107107107105,4.01800111993813
5.726726726726727,4.01997709068092
5.742742742742743,4.021929384035658
5.758758758758758,4.023857782379291
5.774774774774775,4.0257620734707364
5.7907907907907905,4.027642050367389
5.806806806806807,4.029497511339264
5.822822822822823,4.0313282597808495
5.838838838838838,4.033134104120744
5.854854854854855,4.034914857729163
5.870870870870871,4.036670338823394
5.886886886886887,4.038400370371265
5.902902902902903,4.040104779992723
5.918918918918919,4.0417833998595905
5.934934934934935,4.043436066593584
5.950950950950951,4.045062621162682
5.966966966966967,4.046662908775914
5.982982982982983,4.048236778776655
5.998998998998999,4.049784084534523
6.015015015015015,4.051304683335931
6.031031031031031,4.052798436273406
6.047047047047047,4.0542652081337565
6.063063063063063,4.055704867285143
6.079079079079079,4.05711728556317
6.095095095095095,4.058502338156071
6.111111111111111,4.059859903489062
6.127127127127127,4.06118986310796
6.143143143143143,4.062492101562149
6.1591591591591595,4.06376650628697
6.175175175175175,4.065012967485635
6.191191191191191,4.066231378010726
6.207207207207207,4.067421633245395
6.223223223223223,4.068583630984326
6.2392392392392395,4.069717271314542
6.255255255255255,4.070822456496168
6.271271271271271,4.071899090843197
6.287287287287287,4.072947080604385
6.303303303303303,4.073966333844313
6.31931931931932,4.074956760324745
6.335335335335335,4.075918271386336
6.351351351351351,4.076850779830777
6.367367367367367,4.0777541998034765
6.383383383383383,4.078628446676845
6.3993993993994,4.079473436934271
6.415415415415415,4.080289088054874
6.431431431431431,4.081075318399107
6.4474474474474475,4.08183204709531
6.463463463463463,4.0825591939272625
6.47947947947948,4.083256679222858
6.495495495495495,4.083924423743944
6.511511511511512,4.084562348577429
6.5275275275275275,4.08517037502773
6.543543543543543,4.085748424510641
6.55955955955956,4.086296418448694
6.575575575575575,4.0868142781681085
6.591591591591592,4.087301924797386
6.607607607607608,4.08775927916764
6.623623623623623,4.088186261714738
6.63963963963964,4.088582792383325
6.655655655655655,4.08894879053281
6.671671671671672,4.089284174845389
6.687687687687688,4.089588863236176
6.703703703703703,4.089862772765517
6.71971971971972,4.0901058195535684
6.7357357357357355,4.0903179186972
6.751751751751752,4.090498984189294
6.767767767767768,4.0906489288405306
6.783783783783783,4.090767664203703
6.7997997997998,4.0908551005006535
6.8158158158158155,4.0909111465518855
6.831831831831832,4.090935709708929
6.847847847847848,4.0909286957895175
6.863863863863863,4.090890009015656
6.87987987987988,4.090819551954627
6.895895895895896,4.090717225463016
6.911911911911912,4.090582928633815
6.927927927927928,4.09041655874666
6.943943943943944,4.09021801122127
6.95995995995996,4.0899871795741545
6.975975975975976,4.089723955378633
6.991991991991992,4.089428228228243
7.008008008008009,4.089099885703582
7.024024024024024,4.088738813342636
7.04004004004004,4.088344894614679
7.056056056056056,4.087918010897751
7.072072072072071,4.087458041459809
7.088088088088089,4.086964863443577
7.104104104104104,4.08643835185516
7.12012012012012,4.085878379556466
7.136136136136136,4.085284817261473
7.152152152152151,4.084657533536412
7.168168168168169,4.0839963948038775
7.1841841841841845,4.083301265350947
7.2002002002002,4.082572007341315
7.216216216216216,4.0818084808315005
7.232232232232231,4.0810105437911774
7.248248248248249,4.080178052127628
7.2642642642642645,4.079310859714391
7.28028028028028,4.078408818424125
7.296296296296296,4.077471778165711
7.3123123123123115,4.076499586925627
7.328328328328329,4.075492090813638
7.344344344344345,4.074449134112796
7.36036036036036,4.07337055933381
7.376376376376376,4.072256207273774
7.3923923923923915,4.07110591707929
7.408408408408409,4.069919526314012
7.424424424424425,4.0686968710306
7.44044044044044,4.067437785847111
7.456456456456456,4.066142104027854
7.472472472472472,4.064809657568675
7.488488488488489,4.063440277286724
7.504504504504505,4.062033792914668
7.52052052052052,4.060590033199381
7.536536536536536,4.059108826005082
7.552552552552552,4.057589998420936
7.568568568568569,4.056033376873098
7.584584584584585,4.054438787241202
7.6006006006006,4.052806054979259
7.616616616616616,4.05113500524097
7.632632632632632,4.049425463009429
7.648648648648649,4.047677253231182
7.664664664664665,4.045890200954631
7.68068068068068,4.044064131472736
7.696696696696696,4.04219887047002
7.712712712712712,4.040294244173778
7.728728728728729,4.038350079509532
7.744744744744745,4.036366204260612
7.7607607607607605,4.034342447231876
7.776776776776776,4.032278638417488
7.792792792792794,4.030174609172708
7.808808808808809,4.028030192389656
7.824824824824825,4.025845222676959
7.8408408408408405,4.023619536543241
7.856856856856856,4.021352972584391
7.872872872872874,4.019045371674519
7.888888888888889,4.016696577160547
7.904904904904905,4.01430643506034
7.920920920920921,4.011874794264307
7.936936936936936,4.009401506740391
7.952952952952954,4.006886427742334
7.968968968968969,4.004329416021149
7.984984984984985,4.001730334039702
8.001001001001,3.9990890481902754
8.017017017017016,3.996405429015047
8.033033033033034,3.9936793514293423
8.04904904904905,3.990910694947568
8.065065065065065,3.988099343911701
8.08108108108108,3.9852451877222133
8.097097097097096,3.9823481210713227
8.113113113113114,3.979408044178407
8.12912912912913,3.9764248630274963
8.145145145145145,3.973398489606662
8.16116116116116,3.9703288421491956
8.177177177177176,3.9672158453764226
8.193193193193194,3.964059430741996
8.20920920920921,3.9608595366775337
8.225225225225225,3.9576161088394315
8.24124124124124,3.9543291003567114
8.257257257257256,3.950998472079714
8.273273273273274,3.9476241928295046
8.28928928928929,3.944206239647798
8.305305305305305,3.9407445980472406
8.32132132132132,3.937239262261876
8.337337337337337,3.933690235497606
8.353353353353354,3.9300975301824788
8.36936936936937,3.926461168216605
8.385385385385385,3.9227811812215267
8.401401401401401,3.919057610788834
8.417417417417417,3.915290508727855
8.433433433433434,3.911479937312201
8.44944944944945,3.907625969524986
8.465465465465465,3.903728689302506
8.481481481481481,3.899788191776184
8.497497497497497,3.895804583512571
8.513513513513514,3.8917779827511936
8.52952952952953,3.887708519640039
8.545545545545545,3.883596336468464
8.561561561561561,3.879441587897324
8.577577577577577,3.8752444411860942
8.593593593593594,3.8710050764167705
8.60960960960961,3.866723686714341
8.625625625625625,3.8624004784635986
8.641641641641641,3.8580356715220803
8.657657657657657,3.853629499428913
8.673673673673674,3.849182209609349
8.68968968968969,3.8446940635747597
8.705705705705705,3.8401653371178783
8.721721721721721,3.8355963205030656
8.737737737737739,3.830987318651377
8.753753753753754,3.826338651320211
8.76976976976977,3.8216506532773233
8.785785785785786,3.8169236744689856
8.801801801801801,3.812158080182065
8.817817817817819,3.8073542511998264
8.833833833833834,3.802512583951216
8.84984984984985,3.7976334906534364
8.865865865865866,3.792717399447594
8.881881881881881,3.7877647545272
8.897897897897899,3.782776016259344
8.913913913913914,3.7777516612982946
8.92992992992993,3.772692182691378
8.945945945945946,3.7675980899768846
8.961961961961961,3.7624699092738556
8.977977977977979,3.757308183363509
8.993993993993994,3.7521134717621774
9.01001001001001,3.746886350785505
9.026026026026026,3.7416274136037857
9.042042042042041,3.7363372702882325
9.058058058058059,3.731016547848006
9.074074074074074,3.7256658902578708
9.09009009009009,3.720285958476266
9.106106106106106,3.7148774304536816
9.122122122122121,3.7094410011311747
9.138138138138139,3.703977382428862
9.154154154154154,3.698487303224291
9.17017017017017,3.6929715093205164
9.186186186186186,3.68743076340378
9.202202202202201,3.6818658449906785
9.218218218218219,3.676277550364688
9.234234234234235,3.6706666925019555
9.25025025025025,3.6650341009862526
9.266266266266266,3.659380621913004
9.282282282282281,3.6537071177823073
9.298298298298299,3.6480144673808663
9.314314314314315,3.642303565652772
9.33033033033033,3.6365753235590734
9.346346346346346,3.6308306679260838
9.362362362362362,3.625070541282385
9.378378378378379,3.61929590168449
9.394394394394395,3.613507722531139
9.41041041041041,3.6077069923662197
9.426426426426426,3.601894714670289
9.442442442442442,3.5960719076407184
9.458458458458459,3.5902396039604554
9.474474474474475,3.5843988505554307
9.49049049049049,3.5785507083406323
9.506506506506506,3.5726962519548993
9.522522522522522,3.566836569484464
9.538538538538539,3.5609727621753273
9.554554554554555,3.5551059441345005
9.57057057057057,3.549237242020222
9.586586586586586,3.543367794721219
9.602602602602602,3.5374987530251176
9.618618618618619,3.5316312792761027
9.634634634634635,3.5257665470219504
9.65065065065065,3.5199057406505574
9.666666666666666,3.514050055016103
9.682682682682682,3.508200695054983
9.6986986986987,3.502358875391687
9.714714714714715,3.4965258199347797
9.73073073073073,3.4907027614631354
9.746746746746746,3.484890941202665
9.762762762762762,3.479091608393671
9.77877877877878,3.4733060198490735
9.794794794794795,3.467535439503714
9.81081081081081,3.4617811379549397
9.826826826826826,3.456044391994725
9.842842842842844,3.4503264841335572
9.85885885885886,3.4446287021163453
9.874874874874875,3.438952338430591
9.89089089089089,3.433298689807118
9.906906906906906,3.427669056713606
9.922922922922924,3.422064742841238
9.93893893893894,3.4164870545847323
9.954954954954955,3.41093730051607
9.97097097097097,3.405416790852225
9.986986986986986,3.3999268369172038
10.003003003003004,3.394468750598726
10.01901901901902,3.389043843799867
10.035035035035035,3.383653427886
10.05105105105105,3.3782988131273797
10.067067067067066,3.3729813081377182
10.083083083083084,3.367702219309102
10.0990990990991,3.3624628502436114
10.115115115115115,3.3572645011820046
10.13113113113113,3.3521084684298454
10.147147147147146,3.3469960437814326
10.163163163163164,3.3419285139419252
10.17917917917918,3.3369071599480407
10.195195195195195,3.3319332565877
10.21121121121121,3.3270080718190393
10.227227227227226,3.322132866189142
10.243243243243244,3.317308892252929
10.25925925925926,3.3125373939925598
10.275275275275275,3.3078196062377843
10.29129129129129,3.3031567540876248
10.307307307307306,3.29855005233379
10.323323323323324,3.2940007048862365
10.33933933933934,3.2895099042012745
10.355355355355355,3.285078830712621
10.37137137137137,3.2807086522658007
10.387387387387387,3.276400523556314
10.403403403403404,3.2721555855719537
10.41941941941942,3.267974965039683
10.435435435435435,3.2638597738774706
10.451451451451451,3.259811108651485
10.467467467467467,3.255830050039029
10.483483483483484,3.251917662297622
10.4994994994995,3.248074992740607
10.515515515515515,3.244303071219667
10.531531531531531,3.240602909614639
10.547547547547547,3.2369755013309955
10.563563563563564,3.23342182080536
10.57957957957958,3.229942823019437
10.595595595595595,3.2265394430226944
10.611611611611611,3.2232125954641813
10.627627627627627,3.2199631741337975
10.643643643643644,3.2167920515133845
10.65965965965966,3.2137000783379577
10.675675675675675,3.210688083167401
10.691691691691691,3.2077568719689666
10.707707707707707,3.204907227710863
10.723723723723724,3.202139909967261
10.73973973973974,3.1994556545349893
10.755755755755755,3.1968551730622314
10.771771771771771,3.1943391526894693
10.787787787787789,3.191908255702969
10.803803803803804,3.189563119201058
10.81981981981982,3.1873043547734277
10.835835835835836,3.1851325481937196
10.851851851851851,3.1830482591256146
10.867867867867869,3.1810520208426314
10.883883883883884,3.179144339961855
10.8998998998999,3.177325696191783
10.915915915915916,3.175596542094472
10.931931931931931,3.173957302862155
10.947947947947949,3.172408376108495
10.963963963963964,3.170950131674617
10.97997997997998,3.169582911450057
10.995995995995996,3.1683070292087545
11.012012012012011,3.167122770460193
11.028028028028029,3.166030392315799
11.044044044044044,3.165030123370674
11.06006006006006,3.1641221636007417
11.076076076076076,3.163306684275375
11.092092092092091,3.1625838278855407
11.108108108108109,3.161953708087509
11.124124124124124,3.161416409662148
11.14014014014014,3.16097198848981
11.156156156156156,3.1606204715408186
11.172172172172171,3.1603618568815266
11.188188188188189,3.1601961136959305
11.204204204204204,3.160123182322798
11.22022022022022,3.1601429743082545
11.236236236236236,3.1602553724737583
11.252252252252251,3.1604602309993997
11.268268268268269,3.1607573755224254
11.284284284284285,3.1611466032508826
11.3003003003003,3.161627683092277
11.316316316316316,3.162200355797113
11.332332332332332,3.1628643341171805
11.348348348348349,3.1636193029784287
11.364364364364365,3.164464919668287
11.38038038038038,3.165400814037227
11.396396396396396,3.166426588714417
11.412412412412412,3.167541819337247
11.428428428428429,3.168746054794526
11.444444444444445,3.1700388174831424
11.46046046046046,3.171419603577952
11.476476476476476,3.1728878833146528
11.492492492492492,3.1744431012854193
11.508508508508509,3.1760846767470063
11.524524524524525,3.1778120039410944
11.54054054054054,3.179624452426575
11.556556556556556,3.1815213674235006
11.572572572572572,3.183502070168406
11.588588588588589,3.1855658582807136
11.604604604604605,3.187712006139886
11.62062062062062,3.189939765273046
11.636636636636636,3.1922483647527136
11.652652652652652,3.1946370116043408
11.66866866866867,3.197104891223318
11.684684684684685,3.19965116780109
11.7007007007007,3.2022749847600576
11.716716716716716,3.2049754651968856
11.732732732732732,3.207751712333888
11.74874874874875,3.2106028099781065
11.764764764764765,3.2135278229877176
11.78078078078078,3.216525797745414
11.796796796796796,3.219595762638366
11.812812812812812,3.222736728544396
11.82882882882883,3.2259476893239896
11.844844844844845,3.22922762231774
11.86086086086086,3.232575488848879
11.876876876876876,3.2359902347304637
11.892892892892894,3.2394707907768643
11.90890890890891,3.243016073319154
11.924924924924925,3.2466249847240096
11.94094094094094,3.250296413915727
11.956956956956956,3.2540292369009904
11.972972972972974,3.2578223172959677
11.98898898898899,3.2616745068553783
12.005005005005005,3.2655846460031306
12.02102102102102,3.2695515643641446
12.037037037037036,3.2735740812969834
12.053053053053054,3.277651006426918
12.06906906906907,3.281781140179031
12.085085085085085,3.285963274311
12.1011011011011,3.290196192445194
12.117117117117116,3.2944786705996956
12.133133133133134,3.298809477717911
12.14914914914915,3.3031873761963855
12.165165165165165,3.307611122410494
12.18118118118118,3.3120794672376435
12.197197197197196,3.3165911565776387
12.213213213213214,3.321144931869899
12.22922922922923,3.325739530607161
12.245245245245245,3.330373686845367
12.26126126126126,3.3350461317094138
12.277277277277276,3.339755593894433
12.293293293293294,3.3445008001623253
12.30930930930931,3.3492804758332286
12.325325325325325,3.3540933452716284
12.34134134134134,3.358938132366852
12.357357357357357,3.36381356100763
12.373373373373374,3.368718355550497
12.38938938938939,3.373651241281742
12.405405405405405,3.3786109448726784
12.421421421421421,3.3835961948279754
12.437437437437437,3.388605721926824
12.453453453453454,3.3936382596567074
12.46946946946947,3.3986925446395717
12.485485485485485,3.4037673170501663
12.501501501501501,3.408861321026382
12.517517517517517,3.4139733050713748
12.533533533533534,3.419102022447315
12.54954954954955,3.4242462315605695
12.565565565565565,3.429404696338185
12.581581581581581,3.4345761865954927
12.597597597597597,3.4397594783947065
12.613613613613614,3.4449533543943915
12.62962962962963,3.450156604189654
12.645645645645645,3.455368024642968
12.661661661661661,3.4605864202055248
12.677677677677677,3.4658106032290044
12.693693693693694,3.4710393942676996
12.70970970970971,3.4762716223709065
12.725725725725725,3.481506125365526
12.741741741741741,3.4867417501288216
12.757757757757757,3.491977352851275
12.773773773773774,3.497211799289529
12.78978978978979,3.5024439650093586
12.805805805805806,3.507672735618696
12.821821821821821,3.512897006990652
12.837837837837839,3.518115685476581
12.853853853853854,3.5233276881091697
12.86986986986987,3.5285319427955857
12.885885885885886,3.533727388500704
12.901901901901901,3.5389129754204576
12.917917917917919,3.5440876651453537
12.933933933933934,3.549250430814203
12.94994994994995,3.554400257258142
12.965965965965966,3.5595361411349944
12.981981981981981,3.5646570910540762
12.997997997997999,3.5697621276915115
13.014014014014014,3.5748502838961578
13.03003003003003,3.579920604786249
13.046046046046046,3.5849721478368566
13.062062062062061,3.590003982958284
13.078078078078079,3.595015192565526
13.094094094094094,3.6000048716389124
13.11011011011011,3.604972127776077
13.126126126126126,3.6099160812353883
13.142142142142141,3.6148358649710013
13.158158158158159,3.6197306246596668
13.174174174174174,3.6245995187194717
13.19019019019019,3.6294417183206757
13.206206206206206,3.6342564073887966
13.222222222222221,3.6390427826001446
13.238238238238239,3.643800053369961
13.254254254254255,3.6485274418333624
13.27027027027027,3.6532241828192733
13.286286286286286,3.6578895238175337
13.302302302302301,3.662522724939386
13.318318318318319,3.6671230588715407
13.334334334334335,3.6716898108240095
13.35035035035035,3.676222278471942
13.366366366366366,3.680719771891635
13.382382382382382,3.6851816134909665
13.398398398398399,3.6896071379344324
13.414414414414415,3.693995692063031
13.43043043043043,3.6983466348091945
13.446446446446446,3.7026593371069967
13.462462462462462,3.7069331817978526
13.478478478478479,3.7111675635319346
13.494494494494495,3.7153618886655333
13.51051051051051,3.7195155751545763
13.526526526526526,3.723628052444541
13.542542542542542,3.7276987613569794
13.558558558558559,3.731727153972883
13.574574574574575,3.735712693513106
13.59059059059059,3.7396548542160932
13.606606606606606,3.7435531212131004
13.622622622622622,3.7474069904011724
13.63863863863864,3.751215968314059
13.654654654654655,3.754979571991331
13.67067067067067,3.7586973288458867
13.686686686686686,3.7623687765300766
13.702702702702702,3.7659934628006733
13.71871871871872,3.7695709453828794
13.734734734734735,3.7731007918336057
13.75075075075075,3.776582579404229
13.766766766766766,3.780015894903022
13.782782782782782,3.783400334557476
13.7987987987988,3.786735503876709
13.814814814814815,3.7900210175141744
13.83083083083083,3.7932564991308406
13.846846846846846,3.7964415812590575
13.862862862862862,3.7995759051673
13.87887887887888,3.8026591207259486
13.894894894894895,3.8056908862743253
13.91091091091091,3.8086708684891337
13.926926926926926,3.811598742254498
13.942942942942944,3.814474190533759
13.95895895895896,3.8172969042432
13.974974974974975,3.820066582127862
13.99099099099099,3.822782930639609
14.007007007007006,3.8254456638175856
14.023023023023024,3.828054503171235
14.03903903903904,3.8306091775659996
14.055055055055055,3.8331094231118543
14.07107107107107,3.835554983054809
14.087087087087086,3.8379456076714984
14.103103103103104,3.84028105416699
14.11911911911912,3.8425610865759254
14.135135135135135,3.844785475667115
14.15115115115115,3.8469539988516774
14.167167167167166,3.8490664400948518
14.183183183183184,3.8511225898315433
14.1991991991992,3.853122244885738
14.215215215215215,3.855065208393828
14.23123123123123,3.8569512897319664
14.247247247247246,3.858780304447491
14.263263263263264,3.860552074194519
14.27927927927928,3.862266426673744
14.295295295295295,3.8639231955765214
14.31131131131131,3.8655222205332778
14.327327327327327,3.8670633470662845
14.343343343343344,3.868546426546859
14.35935935935936,3.869971316156999
14.375375375375375,3.871337878855505
14.391391391391391,3.8726459833485936
14.407407407407407,3.87389550406503
14.423423423423424,3.8750863211357895
14.43943943943944,3.8762183203782463
14.455455455455455,3.877291393284901
14.471471471471471,3.8783054370166328
14.487487487487487,3.8792603544004636
14.503503503503504,3.880156053931826
14.51951951951952,3.880992449781303
14.535535535535535,3.8817694618058143
14.551551551551551,3.8824870155642177
14.567567567567567,3.88314504233728
14.583583583583584,3.883743479151988
14.5995995995996,3.8842822688101175
14.615615615615615,3.884761359921049
14.631631631631631,3.8851807069387334
14.647647647647647,3.8855402702027493
14.663663663663664,3.8858400159834012
14.67967967967968,3.8860799165307514
14.695695695695695,3.8862599501275357
14.711711711711711,3.8863801011458436
14.727727727727727,3.8864403601075113
14.743743743743744,3.8864407237480947
14.75975975975976,3.8863811950843457
14.775775775775776,3.8862617834850797
14.791791791791791,3.8860825047453265
14.807807807807807,3.8858433811636504
14.823823823823824,3.885544441622521
14.83983983983984,3.8851857216716192
14.855855855855856,3.8847672636139396
14.871871871871871,3.884289116594576
14.887887887887889,3.8837513366920464
14.903903903903904,3.8831539870120197
14.91991991991992,3.882497137783313
14.935935935935936,3.881780866456001
14.951951951951951,3.881005257801509
14.967967967967969,3.880170404014515
14.983983983983984,3.8792764048165362
15.0,3.8783233675610194


==> csv_files/alpha_divergence_error.csv <==
2.486276083231417702e-02
2.292959947324940337e-02
2.749052841418798618e-02
2.436589820717944763e-02
2.333841469184245315e-02
2.446881164694157673e-02
2.360772828269777635e-02
2.716586389577700655e-02
2.165862260132930470e-02
2.319158493471543472e-02
2.731651334210615303e-02
2.314893813194464356e-02
2.712324354352731171e-02
2.564740953569111595e-02
2.403295076736793739e-02
2.442918103749205580e-02
2.860410220797899444e-02
2.399809581488320312e-02
2.363664693404302769e-02
3.019083538674664433e-02
2.652144669460996390e-02
2.452129432286904304e-02
2.075398290183343847e-02
2.644405522790331531e-02
2.447552180435202951e-02
2.420976090271138165e-02
2.353068418276465720e-02
2.408986032212249648e-02
2.468136909886943162e-02
2.595679893023946153e-02
2.549562504674023761e-02
2.512935515723745128e-02
2.825968189913702008e-02
2.598270021584115144e-02
2.733064439772612056e-02
2.495824051306027788e-02
2.399534096845479247e-02
2.784532144273729054e-02
2.696109684288909222e-02
2.229598477072131449e-02
2.220551946866733406e-02
2.220000305565887275e-02
2.514267701715180992e-02
2.336555167336172578e-02
2.232236499789470169e-02
2.470654549785195400e-02
2.418051292438358479e-02
2.508279683295387003e-02
2.454115221874069580e-02
2.415947795892757835e-02
2.324076947129824142e-02
2.605839658996610825e-02
2.450390570898144244e-02
2.630532425344078717e-02
2.518116566086148547e-02
2.748529671044286013e-02
2.391646217244107128e-02
2.478712418333580206e-02
2.576973316666127459e-02
2.339729216341185705e-02
2.508299108150390325e-02
2.238663097874329586e-02
2.316250415074435839e-02
2.731625621287802133e-02
2.301189686667804227e-02
2.438979788209645269e-02
2.353880507286280899e-02
2.410551952208016616e-02
2.475547566549378062e-02
2.791610036324987734e-02
2.448091149629489857e-02
2.397785726523369090e-02
2.643606968112690095e-02
2.641348738470670685e-02
2.474472076082744748e-02
2.641108418929906387e-02
2.084155736263982109e-02
2.835934052321822593e-02
2.668831958786064412e-02
2.537529386764156986e-02
2.495962855551805623e-02
2.547023862547090692e-02
2.336292180974711488e-02
2.493613071427338776e-02
2.233461676134704255e-02
2.543130369229273241e-02
3.027753160379393835e-02
2.733917074100275860e-02
2.108033798438114018e-02
2.818623720995088247e-02
2.752969596569477054e-02
2.704966605355736686e-02
2.386779838590220512e-02
2.238860172774938262e-02
2.867169765547883734e-02
2.698803147704704683e-02
2.476008857758268608e-02
2.283149923859143643e-02
2.516809690931931173e-02
2.648942278330482930e-02
2.669367306161317399e-02
2.454062397730955372e-02
2.587599811447347312e-02
2.785317329047672791e-02
2.637150537558535443e-02
2.936173200154153923e-02
2.578657359273622482e-02
2.646213965234819887e-02
2.559144273515528978e-02
2.493412809088937920e-02
2.379742747697597902e-02
2.231976626237455741e-02
2.378610463687382687e-02
2.337169849199075694e-02
2.683645798961244167e-02
2.566387243781193331e-02
2.360174649205476483e-02
2.835907537461580807e-02
2.301966352714720360e-02
2.591979609656755792e-02
2.590919376385587142e-02
2.414385070541764933e-02
2.624972411523584723e-02
2.526710458654841257e-02
2.533420275210701914e-02
2.815729583569308650e-02
2.365781832180973918e-02
2.554300732287865389e-02
2.678460168972312400e-02
2.595250061903251956e-02
2.483574723953598309e-02
2.467970986072159575e-02
2.310357875833329161e-02
2.453566106720122056e-02
2.547407174332790361e-02
2.706770361241284811e-02
2.573032293160171236e-02
2.240585987345886793e-02
2.575609264873083420e-02
2.613879524197098084e-02
2.304776424546940705e-02
2.542954715429653414e-02
2.319952742694749923e-02
2.524906333241470208e-02
2.694344461643961505e-02
2.562752734869089624e-02
2.009733966852618112e-02
2.461934670521071303e-02
2.540230123712190063e-02
2.619440616558678728e-02
2.696544257541886799e-02
2.331397228153810411e-02
2.583281801035024541e-02
3.106774098815748286e-02
2.613619078411539079e-02
2.554610706659855152e-02
2.554695266533154804e-02
2.475648344081191748e-02
2.717298679370007408e-02
2.398804587624636317e-02
2.459048311923290805e-02
2.557657284181184473e-02
2.443350885432968300e-02
2.255766180923341260e-02
2.469670325229948032e-02
2.376398864840452430e-02
2.673444913399439238e-02
2.298076125490064459e-02
2.641350085785825266e-02
2.367591487006148743e-02
2.587523689348980235e-02
2.278230612820030324e-02
2.506760099461961128e-02
2.772133283856820229e-02
2.224515189791454600e-02
2.661774410336487443e-02
2.492656451783289290e-02
2.403083229882385305e-02
2.189042912994430476e-02
2.649648478767764950e-02
2.717617277561920966e-02
2.456497402098145599e-02
2.540656763192150266e-02
2.415998822504256821e-02
2.839194759884696578e-02
2.548093519705084756e-02
2.437860162833440855e-02
2.390355347697346866e-02
2.399010197405450698e-02
2.609107359088303629e-02
2.610083815381097558e-02
2.628070369719989405e-02
2.914345155075816207e-02
2.094205227033802894e-02
2.787611763912374238e-02
2.389409315357150440e-02
2.492722444063083867e-02
2.639865511200146023e-02
2.557519177615113007e-02
2.053323159170182197e-02
2.366099737061809483e-02
2.625197554098176317e-02
2.374984075531002409e-02
2.550169634059309617e-02
2.418745757437140015e-02
2.547929517623760687e-02
2.591045968564288995e-02
2.200314169102269776e-02
2.495832381585052703e-02
2.635720930934586440e-02
2.466624083480847135e-02
2.663410721234815356e-02
2.836078350866640813e-02
2.624842088577447954e-02
2.378921767901780518e-02
2.445253180643704172e-02
2.687055010827724133e-02
2.158854970627349656e-02
2.437913455254869105e-02
2.343402018689754937e-02
2.538272283418610553e-02
2.614881926742483945e-02
2.381417174690070651e-02
2.708065831640681792e-02
2.676908013068203876e-02
2.523029293559412786e-02
2.623802144161320460e-02
2.670341779133687810e-02
2.347396980974399139e-02
2.522245095113944541e-02
2.607940521727137792e-02
2.599982840896873301e-02
2.329459337502779934e-02
2.315982321396298921e-02
2.570105310870481052e-02
1.956829254532102894e-02
2.598575320801974065e-02
2.404532740577146679e-02
2.504106818479716334e-02
2.762075958940748630e-02
2.539599615099948776e-02
2.494084101700484724e-02
2.457199872360104481e-02
2.827529259633233122e-02
2.613558721712580871e-02
2.593829088321935455e-02
2.255948020556295536e-02
2.329891173505889423e-02
2.630351177176625671e-02
2.672801488533376249e-02
2.318852599567367001e-02
2.582577081310782896e-02
2.618165280034762121e-02
2.361451314267279042e-02
2.622171583677801801e-02
2.482426524286113906e-02
2.724198677014627937e-02
2.583353295980977959e-02
2.349568979987357378e-02
2.553806746023686014e-02
2.456675403615405859e-02
2.541115694125626809e-02
2.086389471346006275e-02
2.928028154911753098e-02
2.632737430603035098e-02
2.463389115139064112e-02
2.473545445744745191e-02
2.588456887623803715e-02
2.519886567361771801e-02
2.506639721741961424e-02
2.679422463974914792e-02
2.961348991232381003e-02
2.569914794058848762e-02
2.425171931424747324e-02
1.936058106191555772e-02
2.595294282577614159e-02
2.228266659930994847e-02
2.413063769282532481e-02
2.613257167746148302e-02
2.503903288281543807e-02
2.632747559156366907e-02
2.472472910312840250e-02
2.550627489133212508e-02
2.485829245374467089e-02
2.130177253052838865e-02
2.523519797472986714e-02
2.490299936059729713e-02
2.770216977747790021e-02
2.599790781437208778e-02
2.510861155730513897e-02
2.396057793605336009e-02
2.363744351100514549e-02
2.699427101918184038e-02
2.544523052703569210e-02
2.488784575693187007e-02
2.409033745861400080e-02
2.569888295801043415e-02
2.582222443293370751e-02
2.509987183182010514e-02
2.630628658004657838e-02
2.684874528572017346e-02
2.339114337937301530e-02
2.361280766179725890e-02
2.357969682729323460e-02
2.399179981896066433e-02
2.743956269568896197e-02
2.329471173483289165e-02
2.534694352690728542e-02
2.593149607606335533e-02
2.708320389232702144e-02
2.433888798278183510e-02
2.337258025844908896e-02
2.423472389346781330e-02
2.719404869243637751e-02
2.462480469459070800e-02
2.500925520420105991e-02
2.696332335841314376e-02
2.162278753580377383e-02
2.714923847211149488e-02
2.556334785227394601e-02
2.559684794316572851e-02
2.425619649718654264e-02
2.410418574108912429e-02
2.384335363590870879e-02
2.665846636540762302e-02
2.505709473535023754e-02
2.128910661612478869e-02
2.414227349216952270e-02
2.944765129230979966e-02
2.434324579980506886e-02
2.306525191485656739e-02
2.613335833027034122e-02
2.265448933226455255e-02
2.806409062308749119e-02
2.635416456791786835e-02
2.770941700920662165e-02
2.602029347278212584e-02
2.421546523899913150e-02
2.229899245863099441e-02
2.381901273126628416e-02
2.780662083695507533e-02
2.662346246450578852e-02
2.413959637848997822e-02
2.565191316387354509e-02
2.772807038861539383e-02
2.535591654020554614e-02
2.484102925872738732e-02
2.471551475068645837e-02
2.344349559669549332e-02
2.575738078496772610e-02
2.557061537032690596e-02
2.609061876661822321e-02
2.397552312535710869e-02
2.282564745333633821e-02
2.779389272647739273e-02
2.274014416846009343e-02
2.573697816308069194e-02
2.342410670674094364e-02
2.396733839914508279e-02
2.726707179367490047e-02
2.332341619031633520e-02
2.411188630699176785e-02
2.436111169605132895e-02
2.637745599377982336e-02
2.152115547267446222e-02
2.589762663379126598e-02
2.688239172486991263e-02
2.584709146427350071e-02
2.623048230397322447e-02
2.241761099116318726e-02
2.487696757694327077e-02
2.769415794805581837e-02
2.174328925946119803e-02
2.282958826540885250e-02
2.389007564000821676e-02
2.817887859144560525e-02
2.362478126257001529e-02
2.432643297963023310e-02
2.772200504538293794e-02
2.840210489568708793e-02
2.772925753000628560e-02
2.366372807544797965e-02
2.539974970634548135e-02
2.341208291770122130e-02
2.419642066428263558e-02
2.605657766419735080e-02
2.731148226496166870e-02
2.477651415033672172e-02
2.643221379125264281e-02
2.417442151362891867e-02
2.392546211908696749e-02
2.500336770033900757e-02
2.594418587857243857e-02
2.833005473811723435e-02
2.479257783704897147e-02
2.474033766855515681e-02
2.585024952788989722e-02
2.523420783689828834e-02
2.319173508553474747e-02
2.247702597886651332e-02
2.571968879578470993e-02
2.589563130596432561e-02
2.243027196088188263e-02
2.381777107782168459e-02
2.501582158447178059e-02
3.090543528874738211e-02
2.337575595131995143e-02
2.606318430031590375e-02
2.388407649402789212e-02
2.449380480060023638e-02
2.493245812057318794e-02
2.672787068882733971e-02
2.577577746371293929e-02
2.522905690709035392e-02
2.586125014726352311e-02
2.528941855059992777e-02
2.371627736659298255e-02
2.191656856134277867e-02
2.463114156380689229e-02
2.585537299703425176e-02
2.445483788532934466e-02
2.443739244946959918e-02
2.139901353547543628e-02
2.241589832303266666e-02
2.210296213463162907e-02
2.722724777673966173e-02
2.811872520823046825e-02
2.305195513928143952e-02
2.593356599396553358e-02
2.817030436098663312e-02
3.000367278056929876e-02
2.381884006208226032e-02
2.398947294235713457e-02
2.539721053355170968e-02
2.698999577398288746e-02
2.520379593914650815e-02
2.559775487034530311e-02
2.764637486910790851e-02
1.957044199351259256e-02
2.567913176034930522e-02
2.518690520356202389e-02
2.861593124418375031e-02
2.399533208005088028e-02
2.569096186987315789e-02
2.794682417524539664e-02
2.219248371782779269e-02
2.583953428487350407e-02
2.660819097174365114e-02
2.843366891582178174e-02
2.178935138842592184e-02
2.716954853852587837e-02
2.267953046712294779e-02
2.516602809242735050e-02
2.831611622838604500e-02
2.545443228194876548e-02
2.665587899470385491e-02
2.503558213241169339e-02
2.715572858186003635e-02
2.641734447957609991e-02
2.608907420060820048e-02
2.600227829560025627e-02
2.415396819210067700e-02
2.335023533406641386e-02
2.553964636768787239e-02
2.727798639767950797e-02
2.224219665641945926e-02
2.487726900591349932e-02
2.561821862310601980e-02
2.690639172498932724e-02
2.692453609080859567e-02
2.682001719269075726e-02
2.907452186702773334e-02
2.545339179225614146e-02
2.332050956837581832e-02
2.483959324318437203e-02
2.533261688528506972e-02
2.757641984448630859e-02
2.770385958215194552e-02
2.396706861947541997e-02
2.414438725307440844e-02
2.916625697593341546e-02
2.707008200706119069e-02
2.641834130452968415e-02
2.325791200259544680e-02
2.478055474427057550e-02
2.400924941635295545e-02
2.786283260687284768e-02
2.677757650511271639e-02
2.630405484819612477e-02
2.730125261919046434e-02
2.137051154377601209e-02
2.290488522413042585e-02
2.689184954969062874e-02
2.439976882561614366e-02
2.593942309913811403e-02
2.614879240653371698e-02
2.396566052409496161e-02
2.754621611835008158e-02
2.484561434952678449e-02
2.507413854264979244e-02
2.533586441012385809e-02
2.423071680654984711e-02
2.495902625245943751e-02
2.573947730493491085e-02
2.561534767880733338e-02
2.846880065636005902e-02
2.200125295207097653e-02
2.091577438376093084e-02
2.786216944921914365e-02
2.404724130107303154e-02
2.599796962587283891e-02
2.150728868029777238e-02
2.558406455863131146e-02
2.628840498200520764e-02
2.171624078176534814e-02
2.429879258766528410e-02
2.429505953272914284e-02
2.709264190219441357e-02
2.590439301469358788e-02
2.245217693571076312e-02
2.428960126657458973e-02
2.687815786536406140e-02
2.464133757246840528e-02
2.417091809420181259e-02
2.344433361385149517e-02
2.754264632837119878e-02
2.875754498704862633e-02
2.371239050090637526e-02
2.545642788878098306e-02
2.548435152821098421e-02
2.696118713583093088e-02
2.447625604005978367e-02
2.492220378091665467e-02
2.458844636891963434e-02
2.292581173177693499e-02
2.451584010610560749e-02
2.619656087127099700e-02
2.842375256707626099e-02
2.627676790342382482e-02
2.436454637925046171e-02
2.528659196626950600e-02
2.528088807729416895e-02
2.670648424743175819e-02
2.375794076674252533e-02
2.429485473448672259e-02
2.450768111646931674e-02
2.142208956688300067e-02
2.222365161958636190e-02
2.326510441350915226e-02
2.370841761598762101e-02
2.813497040895699200e-02
2.675276025284679601e-02
2.595319093626895224e-02
2.251149831333941476e-02
2.506983361147453390e-02
2.691661039860088894e-02
2.661265895924154468e-02
2.436252459776324514e-02
2.260478133360743422e-02
2.668190125983170569e-02
2.507789901134012747e-02
2.694317942937638627e-02
2.488074468546376886e-02
2.910076667019457011e-02
2.368864103990542952e-02
2.625902317564488692e-02
2.836928794122041061e-02
2.273156634752618657e-02
2.495522951185100494e-02
2.719574234251315864e-02
2.406691385558425503e-02
2.621987867855584547e-02
2.522323529296377834e-02
2.457084696918364689e-02
2.568608170712646452e-02
2.549635324897545074e-02
2.628032692435219517e-02
2.620067998069865178e-02
3.060516495203554482e-02
2.407429530510132171e-02
2.725510341967615421e-02
3.066852682264886026e-02
2.688463115631342312e-02
2.135961554685229108e-02
2.414396482085284790e-02
2.509440718974243617e-02
2.523993172964289489e-02
2.707121977636575347e-02
2.504470186448769925e-02
2.893037317768319336e-02
2.807018011195737059e-02
2.692584747526474351e-02
2.513176668826352933e-02
2.368076692496051336e-02
2.645534435456923725e-02
2.258231825741223789e-02
2.394045681883350332e-02
2.708321942818038910e-02
2.542101848882036622e-02
2.619820503563195097e-02
2.385982159095973928e-02
2.650011267725068537e-02
2.890482405968903754e-02
2.801805988825581406e-02
2.334324076780363091e-02
2.377592143017556725e-02
2.404190456643395812e-02
2.389661863301448252e-02
2.771456656042872030e-02
2.469494648205614734e-02
2.396267391011058442e-02
2.722416185628082075e-02
2.401818001571898870e-02
2.253095627012739049e-02
2.477876732214212910e-02
2.569444613528334628e-02
2.646304566966383581e-02
2.865306292098003180e-02
2.476505490641092364e-02
2.294157991127078813e-02
2.279720218419549124e-02
2.885304735148479238e-02
2.469388268232746222e-02
2.663958488609575320e-02
2.280869637942675374e-02
2.488220039574306694e-02
2.412237573783778538e-02
2.670390115482101923e-02
2.643432894743457176e-02
2.598534562106242715e-02
2.421600036088591978e-02
2.607063451926721134e-02
2.470488782531235494e-02
2.612306049527034907e-02
2.973938311258410988e-02
2.501208953353013104e-02
2.112025939717435824e-02
2.096234709052684567e-02
2.509021789274966385e-02
2.436018391786018769e-02
2.567460073768685486e-02
2.265982110673218919e-02
2.389605531065100083e-02
2.474179815721037554e-02
2.688450047583645572e-02
2.749062250477203942e-02
2.385260658139415693e-02
2.639654890029132991e-02
2.401297167613571093e-02
2.386319545567082770e-02
2.430146684727159737e-02
2.457537207099514190e-02
2.158968057383823039e-02
2.381558504847356914e-02
2.544824800829666861e-02
2.196399288315790607e-02
2.524764789402525120e-02
2.465072597505033741e-02
2.227618983509178224e-02
2.738744007877217182e-02
2.384949504890232844e-02
2.657490750912940014e-02
2.407645771539371898e-02
2.532194007196988950e-02
2.660393668394502725e-02
2.524578331755798766e-02
2.375789150508927569e-02
2.445978375937130772e-02
2.551855889780980241e-02
2.509298830738669953e-02
2.274949123927166861e-02
2.259171335577226866e-02
2.306359066509133804e-02
2.661732839889138780e-02
2.572002698842840857e-02
2.500868608967799292e-02
2.779479605448688037e-02
2.337984269300845061e-02
2.613050438434974185e-02
1.987267527349656851e-02
2.667061162378279310e-02
2.803338852601590728e-02
2.853926393174106152e-02
2.595689175738227078e-02
2.516340801712181260e-02
2.721355787934180356e-02
2.736478568860032171e-02
2.733541446597658256e-02
2.443221280622074471e-02
2.528412703001010897e-02
2.192902686147246358e-02
2.383965482077049503e-02
2.562949031984443002e-02
2.690163977436307516e-02
2.493125187860054798e-02
2.501398082281881818e-02
2.353962855798948095e-02
2.478826263961556031e-02
3.002339833326526236e-02
2.608784602487374676e-02
2.370582588223697773e-02
2.264231428025514220e-02
2.511508101940708795e-02
2.197580638146271262e-02
2.340293648200430718e-02
2.442635273263604051e-02
2.270774100213545851e-02
2.578728465834650985e-02
2.582235492987279557e-02
2.402748197148144374e-02
2.188827591737360634e-02
2.736883747247803936e-02
2.600654305966400986e-02
2.099727100646076039e-02
2.318064325930667066e-02
2.725610182437570445e-02
2.496811024035266655e-02
2.588381707638955781e-02
2.282316544953796530e-02
2.235636678896286630e-02
2.485496273597362707e-02
2.243543141537744645e-02
2.852187211138817319e-02
2.492690700856858496e-02
2.419121173922021695e-02
2.974237077441905727e-02
2.762586398242090208e-02
2.424220133909492370e-02
2.192564931129972056e-02
2.780900018082058459e-02
2.596793549267428780e-02
2.633901276123826532e-02
2.415769999824100150e-02
2.437165029247805037e-02
2.477244332833645687e-02
2.352754139609452427e-02
2.313181131791534201e-02
2.582973014074227067e-02
2.833968856173623568e-02
2.452474681172281054e-02
2.556473687982374968e-02
2.620284008303492423e-02
2.496274857132852604e-02
2.623886429603706702e-02
2.477034765129334376e-02
2.943113444256403172e-02
2.484425223057437973e-02
2.499417637103112586e-02
2.343610545539409618e-02
2.623758911858766613e-02
2.342594639859240865e-02
2.769118435442806045e-02
2.450667598340669495e-02
2.596817296959409369e-02
2.562346226469340224e-02
2.523183278183478706e-02
2.748228531981992961e-02
2.366548961142662250e-02
2.345955978292281127e-02
2.606094043438300645e-02
2.335902685935314915e-02
2.897083303999203191e-02
2.116178153307097035e-02
2.835085844607912811e-02
2.740342096549815837e-02
2.184268074277611466e-02
2.644347033350183743e-02
2.837311262291065256e-02
2.523659195930122098e-02
2.613439603802654443e-02
2.365951667728367902e-02
2.635658763462930126e-02
2.628025910305792356e-02
2.312376419757459362e-02
2.454078285480483859e-02
2.379004028077097779e-02
2.787631477259991386e-02
2.519756878610997924e-02
2.280023044653339132e-02
2.463566650005198297e-02
2.538332375392456444e-02
2.637445228081245624e-02
2.634598430037859984e-02
2.758921342518361533e-02
2.525761094797778286e-02
2.587511567377008201e-02
2.589852899986242601e-02
2.211753874954665300e-02
2.363357651044817320e-02
2.311131148328273571e-02
2.477634413019337220e-02
2.660740257967707592e-02
2.221021295146806060e-02
2.405548167887242364e-02
2.454056455154888378e-02
2.387503935248732126e-02
2.387557381050481667e-02
2.406996717356404622e-02
2.223801299759054287e-02
2.715798577694620783e-02
2.638655246495825654e-02
2.491612594512199533e-02
2.356493657286571480e-02
2.651434614624383068e-02
2.578682596597977814e-02
2.649389609753531258e-02
2.621688713772735158e-02
2.506952707912845149e-02
2.794739964815467007e-02
2.464542862222366196e-02
2.713008355269519792e-02
2.535648430460150232e-02
2.264236669525944087e-02
2.529927126182897681e-02
2.590150326483244350e-02
2.384399185971588370e-02
2.391512740936076881e-02
2.985660074870245470e-02
2.443655826954556701e-02
2.177519854325830201e-02
2.435981321300887889e-02
2.485992146697423716e-02
2.468701786487533661e-02
2.833673984643221219e-02
3.091669999778226888e-02
2.503342722058644193e-02
2.639918834458821958e-02
2.516514105454852740e-02
2.233619972119215563e-02
3.042711352017654983e-02
2.476342217483729069e-02
2.820355773548919795e-02
2.607068911533302197e-02
2.177878389805041476e-02
2.257335721609851978e-02
2.597299402835684390e-02
2.651600703472407200e-02
2.366501705082245735e-02
2.492823340592638381e-02
2.495380472117351978e-02
2.489034288610300280e-02
2.252898411728366732e-02
2.029094563077290039e-02
2.331650587919362541e-02
2.315560454225781828e-02
2.735057214042506749e-02
2.289685477472498329e-02
2.369813592558903462e-02
2.726523882276385424e-02
2.702786955802485153e-02
2.333731718992202234e-02
2.819273567741523850e-02
2.626751757337794646e-02
2.453881075463349229e-02
2.561822332294257792e-02
2.476951802524201066e-02
2.484299929322504943e-02
2.750753929905731462e-02
2.541793766392675888e-02
2.394765845878477420e-02
2.421841917721053242e-02
2.357248849220570236e-02
2.404464728194669054e-02
2.566935537044160581e-02
2.422386167335182153e-02
2.595295090854414510e-02
2.618039779207698842e-02
2.644089010098758449e-02
2.616054068687759943e-02
2.404883016048470906e-02
2.240053866377891140e-02
2.426986018497213904e-02
3.147228683389113879e-02
2.714156964966524255e-02
2.474728279318818419e-02
2.370358543440445956e-02
2.463601592440659710e-02
2.559660795821944168e-02
2.645153180949535651e-02
2.330526767589455317e-02
2.559513796635904531e-02
2.546728103866754619e-02
2.511384918861806967e-02
2.403095580982106058e-02
2.524825933897863542e-02
2.658360133258301852e-02
2.647839907518879585e-02
2.253304399443114767e-02
2.358063750870216177e-02
2.446618219928501509e-02
2.628118504045540843e-02
2.665867761136560612e-02
2.731005072618515953e-02
2.232181518943527482e-02
2.411982910943433894e-02
2.515832139332899522e-02
2.235764626399640992e-02
2.192452827169065477e-02
2.712546230348818546e-02
2.454051886670738022e-02
2.263785889001573154e-02
2.461765566879664524e-02
2.531156514958378054e-02
2.672793726495167888e-02
2.389406489685339322e-02
2.475710256780499705e-02
2.410742301058221848e-02
2.326958275171610302e-02
2.276209545793235825e-02
2.599188239234683992e-02
3.206606681783882168e-02
2.452490094660799216e-02
2.128144869079739293e-02
2.377052658746027156e-02
2.599230751478009624e-02
2.573029525895209613e-02
2.307858498298274996e-02
2.768204986299565434e-02
2.474978879834630052e-02
2.617728697951755487e-02
2.385020788242917314e-02
2.450797012839389319e-02
2.105203421656796567e-02
2.737046799755030527e-02
2.635746800649479971e-02
2.379231300616128572e-02
2.543683229284181974e-02
2.550082626414524115e-02
2.706362936674874126e-02
2.000894640757137563e-02
2.573915539600239721e-02
2.671598568915268396e-02
2.534273306527063882e-02
2.358215097309592986e-02
2.476304569836741687e-02
2.456432602725883846e-02
2.478371326409319758e-02
2.776231087452692495e-02
2.491457952578567461e-02
2.392062402712799227e-02
2.410833546513840159e-02
2.966218482673848786e-02
2.623637347445275866e-02
2.828703765772939971e-02
2.362094410000854794e-02
2.451887413400075100e-02
2.575272044266608759e-02
2.364731547719977137e-02
2.570916254432657061e-02
2.596005060090673597e-02
2.262799963671378867e-02
2.497404932292341881e-02
2.540079334935507402e-02
2.736481649981413120e-02
2.501175178981217273e-02
2.409576212699978889e-02
2.653636826114262603e-02
2.251453711186006748e-02
2.266868008522816488e-02
2.421454609562260704e-02
2.641277722963073643e-02
2.651031974490740059e-02
2.773010616741739681e-02
2.432523549110544164e-02
2.562571323439527538e-02
2.662718979568673081e-02
2.708824467273823061e-02
2.770110500201062448e-02
2.769231444042202089e-02
2.398117824874910348e-02
2.487477456435068998e-02
2.282326510245137607e-02
2.946139065727171324e-02
2.767877099517331366e-02
2.385147937456709097e-02
2.193765930257388433e-02
2.437057129797181448e-02
2.456667647486333178e-02
2.471701086355989826e-02
2.521209719981267264e-02
2.509506333138159656e-02
2.376912524691412662e-02
2.612335062008786304e-02
2.439490380123670796e-02
2.499713519711972351e-02
2.577638572877507042e-02
2.342819265908404128e-02
2.216735539007842412e-02
2.227463628056565448e-02
2.292629063731766240e-02
2.531472954397474134e-02
2.723991054701099465e-02
2.380546163538111923e-02
2.694578921792303849e-02
2.792223937750861612e-02
2.585863471214044224e-02
2.419367131618362782e-02
2.537276618201224007e-02
2.504508862943491745e-02
2.445511523753881450e-02
2.369108019842442944e-02
2.616579521697876692e-02
2.570991744779137916e-02
2.773685160492928709e-02
2.488824707215194984e-02
2.934911249735097996e-02
3.004673998890531467e-02
2.434134539276817250e-02
2.664218675218307797e-02
2.492740230848855543e-02
2.177481828785470669e-02
2.727124563803610957e-02
2.695888129207842099e-02
2.726904003813667224e-02
2.435046847326300529e-02
2.329023224656818006e-02
2.637693624775818216e-02
2.895015695739372799e-02
2.373292329466741152e-02
2.855182683257679113e-02
2.518157650026778618e-02
2.709212797275716358e-02
2.489039987590290284e-02
2.512522593955655859e-02
2.489601587354682219e-02
2.290994023059254869e-02
2.574291378368851954e-02
2.312440861084471763e-02
2.316095033331886169e-02
2.781177053125541768e-02
2.143924420003938749e-02
2.330889600723376476e-02
2.405006493617439095e-02
2.659415499808053321e-02
2.466535075239875002e-02
2.383146632447586538e-02
2.460129848039038086e-02
2.419838863807647483e-02
2.553412903877780304e-02
2.564206138375714483e-02
2.594130842710688084e-02
2.239506993316904560e-02
2.548837261047105784e-02
2.688953911935820437e-02
2.593144333692408779e-02
2.719287656506124903e-02
2.752799516455404355e-02
2.299763710674222403e-02
2.373513428714099302e-02
2.560610506343477880e-02
2.307642125826837171e-02
2.493767237709222304e-02
2.594873085328280177e-02
2.561282762300479826e-02
2.530175810691354110e-02
2.706117682839202440e-02
2.401612976319751278e-02
2.618146178660770221e-02
2.377384968625514267e-02
2.420525522598456630e-02
2.616032604233200706e-02
2.712889142102742693e-02
2.455575679323136751e-02
2.569250783712110492e-02
2.235817391657864486e-02
2.664209791048217577e-02
2.633943134326751506e-02
2.735087283387706639e-02
2.560573547021905913e-02
2.519011031592711600e-02
2.272121556007738324e-02
2.515435889538839009e-02
2.257081617570278267e-02
2.690032936536139452e-02
2.458339306504531488e-02
2.154176239531990777e-02
2.474558802631485893e-02
2.994888376681666478e-02
2.261076918682042650e-02
2.556749801154317020e-02
2.466571112479037930e-02
2.672081469973638934e-02
2.246040081212552497e-02
2.398957042918338500e-02
2.510739517790386635e-02
2.771040891513848817e-02
2.463164318606987646e-02
2.399790447996690002e-02
2.473773058240700748e-02
2.848972027651121980e-02
2.172829246565161423e-02
2.222910995061567335e-02
2.272903835451697829e-02
2.580068465264640995e-02
2.151803713325758927e-02
2.647741118407221164e-02
2.654859489771346434e-02
2.686332253959928737e-02
2.209711588065003604e-02
2.344186457623428921e-02
2.480156562412304949e-02
2.777932310392304538e-02
2.704472068114910713e-02
2.861216220111686623e-02
2.590186217844638733e-02
2.451170064778847996e-02
2.282829813200686411e-02
2.501291732203063736e-02
1.944668418486414363e-02
2.252975578731333112e-02
2.578195119620844272e-02
3.001368176766948739e-02
2.744663148469699346e-02
2.524072617175216610e-02
2.353547672642937114e-02
1.985087075098474624e-02
2.416455549131808420e-02
2.861356415502697842e-02
2.669836488063729446e-02
3.065476304357951653e-02
2.507190724084826586e-02
2.568472640210915647e-02
2.673597849649039446e-02
2.666846038427697629e-02
2.833286321495643786e-02
2.746639154650544132e-02
2.734150047033409928e-02
2.351435206234823647e-02
2.707913483152076320e-02
2.552899499481841097e-02
2.777565235931198431e-02
2.251972221631838231e-02
2.723035003342598806e-02
2.455764047277147685e-02
2.362854230495035554e-02
2.323809253489057119e-02
2.667965091766638999e-02
2.441904819695896178e-02
2.874602372417882010e-02
2.517196446962251255e-02
2.604585119429271914e-02
2.715609596574630052e-02
2.368794766445184857e-02
2.328246416271684271e-02
2.483640088475876084e-02
2.551214148235848855e-02
2.388427031798932842e-02
2.272175785279677979e-02
2.473340265166382515e-02
2.341964043399528961e-02
3.093835919366447196e-02
2.415678952728205625e-02
2.647220172396081914e-02
2.573646105940183976e-02
2.635418079476997688e-02
2.508906370192697660e-02
2.460527975321163616e-02
2.414693325009287239e-02
2.711404022061926489e-02
2.526545023465561271e-02
2.567046685382938509e-02
2.409670683174110900e-02
2.549701839284081173e-02
2.627846996747164668e-02
2.462228560127788582e-02
2.339461423554707944e-02
2.494241661616450334e-02
2.311611016134269489e-02
2.421480821382939949e-02
2.508082591294029037e-02
2.617927185358756223e-02
2.655927393356674604e-02
2.436701904427703708e-02
2.696308615612364248e-02
2.435006077384154616e-02
2.664646259607964321e-02
2.543752010141682798e-02
2.451448517413537878e-02
2.574437422428851527e-02
2.758741547891570972e-02
2.561195623452619183e-02
2.144221976761780807e-02
2.310931655818363947e-02
2.323356880845808131e-02
2.224515127882322266e-02
2.739970705465152867e-02
2.400449520858529903e-02
2.170450350237208489e-02
2.567930102774077655e-02
2.746250964674471634e-02
2.609486300405371509e-02
2.340572772173663343e-02
2.743403939135404673e-02
2.454054384856974025e-02
2.454394118221012167e-02
2.609481396149487126e-02
2.331818695282697126e-02
2.980352343833272272e-02
2.781921513048223396e-02
2.276306349560286435e-02
2.470605252211611688e-02
2.415738540541429932e-02
2.580563820098047412e-02
2.639930344236003992e-02
2.618291034662731734e-02
2.205051204179748342e-02
2.654804988745050262e-02
2.473868858698213477e-02
2.193521971580663851e-02
2.523404024454704159e-02
2.511701193128571680e-02
2.483759877322064269e-02
2.616020972227645416e-02
2.502599025761244322e-02
2.463729490709586425e-02
2.447976544295008342e-02
2.520408629019523644e-02
2.899900722818138724e-02
2.768753542213247404e-02
2.562181869979646837e-02
2.397275346214007216e-02
2.531910547018314736e-02
2.766871180555695309e-02
2.703339561570316379e-02
2.460794575772033005e-02
2.507256226796953161e-02
2.358898964817982349e-02
2.052104132965910932e-02
2.560855568545989877e-02
2.348530074037446375e-02
2.430702197810979959e-02
2.530468774337400750e-02
2.562507991773310678e-02
2.508832495543029603e-02
2.342742630616485855e-02
2.540720895429058115e-02
2.523043175211274816e-02
2.805741810173295950e-02
2.539463486459930461e-02
2.701818321432335884e-02
2.515535381368802850e-02
2.187600549590380458e-02
2.624484283469672580e-02
2.574994188043284657e-02
2.335495306976829999e-02
2.320549532509331644e-02
2.170429784847148144e-02
2.470784734933305013e-02
2.562433038671251689e-02
2.441688915256215453e-02
2.436691527917048475e-02
2.529167832772902594e-02
2.490810050310921647e-02
2.291215489320346660e-02
2.278375690758953701e-02
2.739447943169371485e-02
2.251427182317235209e-02
2.737741859045561207e-02
2.290770745561368157e-02
2.634924278491819483e-02
2.611441349412554555e-02
2.595053458875503510e-02
2.594914910539956529e-02
2.685135602414128603e-02
2.426414264006124255e-02
2.605473566305775701e-02
2.732876831127585213e-02
2.581680112813487110e-02
2.615012225364777079e-02
2.190985186636395382e-02
2.587967526766242823e-02
2.598671341404631963e-02
2.592895473157449601e-02
2.171298973417321379e-02
2.697173895577303221e-02
2.407304487591691369e-02
2.503090163744997598e-02
2.541034761238605832e-02
2.368604339397806929e-02
2.568083491670259538e-02
2.139516742927240200e-02
2.576634644597418713e-02
2.434509303605304417e-02
2.960846786074753517e-02
2.245696185366526446e-02
2.282302796514423804e-02
2.540362468524374681e-02
2.528117535485744846e-02
2.623430622669572013e-02
2.462804823672326213e-02
2.607031520970871236e-02
2.341175215668399659e-02
2.787745243678263832e-02
2.568233874623688726e-02
2.798983899850970500e-02
2.977876135306567820e-02
2.643409683766827917e-02
2.512680428655402268e-02
2.575699419422016259e-02
2.648237427262759014e-02
2.285311193078987807e-02
2.770763770692391895e-02
2.567291913987455182e-02
2.093767637681426610e-02
2.341483106122212859e-02
2.863343598513861873e-02
2.488411087805092459e-02
2.818427409450046175e-02
2.797014155882070197e-02
2.597720311717182512e-02
2.439789507516539752e-02
2.475630187946028377e-02
2.296365803915836890e-02
2.436171616541495458e-02
2.326550421340759303e-02
2.656375113551058542e-02
2.355488807385871380e-02
2.347757108291899028e-02
2.536005683512949915e-02
2.446049256847899339e-02
2.453702687992499396e-02
2.547659407895453559e-02
2.337680528953879275e-02
2.473308838787665123e-02
2.574371889918604384e-02
2.722698356760776262e-02
2.920702921827965370e-02
2.257271807820288717e-02
2.151128202203480416e-02
2.491730700752367231e-02
2.537781433485862548e-02
2.520472710374120628e-02
2.725917128960360369e-02
2.351986433476754845e-02
2.490190450063885924e-02
2.600411862746152686e-02
2.432797087476756825e-02
2.797231057526469028e-02
2.687879562639847175e-02
2.192187236630951594e-02
2.513827511221680688e-02
2.472263977089673992e-02
2.560562428877725602e-02
2.591940176437712226e-02
2.252165294546467494e-02
2.597515038151359743e-02
2.617220530371788118e-02
2.793501011960556127e-02
2.616475986085181268e-02
2.664674227991064084e-02
2.656880600537999196e-02
2.333103192143655413e-02
2.453878811975766794e-02
2.525925119231132998e-02
2.485972843650290434e-02
2.713033471495464657e-02
2.404002676798027566e-02
2.677632395772469587e-02
2.666257503216270738e-02
2.546448838277196036e-02
2.680658960886520351e-02
2.241855968420087414e-02
2.798823020617718232e-02
2.559430053493585641e-02
2.727376020073420462e-02
2.705801055454813003e-02
2.154130523406238076e-02
2.675845709034634784e-02
2.795772754232630011e-02
2.713459937282935303e-02
2.613991626677543076e-02
2.479376329543476684e-02
2.545266019154682549e-02
2.178734763410558259e-02
2.603890849495622481e-02
2.390970338215971103e-02
2.307175599832946358e-02
2.473456068858364415e-02
2.529202435227180176e-02
2.598535204162257667e-02
2.448270114513482337e-02
2.369555169635202685e-02
2.749816476238280474e-02
2.478620340195303653e-02
2.195615982650581458e-02
2.681376698158599928e-02
2.360035225407483908e-02
2.743413238470027160e-02
2.569985750559287963e-02
2.475142341869740470e-02
2.857025972297686997e-02
2.623088033415400810e-02
2.459092151120394545e-02
2.440407849277603444e-02
2.652637999558765322e-02
2.543389022719703269e-02
2.579304734297401328e-02
2.804434292047544228e-02
2.541652013138284358e-02
2.538290142297727411e-02
2.176024965080572762e-02
2.184839645194957408e-02
2.794324609253309374e-02
2.644178162649209185e-02
3.014433484039245187e-02
2.497466984484159741e-02
2.603785485872879210e-02
2.454638266740605951e-02
2.414051434702003257e-02
2.742085669113776547e-02
2.842106923701710058e-02
2.509356828376204870e-02
2.503192700297583381e-02
2.643687882275506940e-02
2.616617378155659118e-02
2.517208938188530282e-02
2.570924393574999106e-02
2.404577220942676063e-02
2.503156685234823528e-02
2.400503456767391977e-02
2.624967976760858579e-02
2.667051710067663145e-02
2.817688316641814641e-02
2.423423154175729718e-02
2.718640765502905801e-02
2.891009814766774128e-02
2.300155216131371388e-02
2.800400907778714116e-02
2.625131116630522246e-02
2.522667722833637702e-02
2.381362022618297228e-02
2.791923597036027535e-02
2.295854151110793967e-02
2.263874216103775594e-02
2.498542666881049118e-02
2.386036862788812676e-02
2.277676287793571619e-02
2.637442471761349688e-02
2.560491909090363213e-02
2.590836874081615254e-02
2.632916260426274718e-02
2.490333264528962753e-02
2.533595102187193027e-02
2.523148122484587808e-02
2.411391166746883891e-02
2.673793690522858688e-02
2.626949611465254075e-02
2.660181625753023360e-02
2.965742138693751653e-02
2.684654778195301461e-02
2.273431153357457352e-02
2.548786452600279237e-02
2.388987520303740078e-02
2.434323927993026215e-02
2.553774477930384826e-02
2.546506335144417890e-02
2.380852362283039300e-02
2.759531745914666628e-02
2.276417704565678393e-02
2.745648374522908705e-02
2.431603869532516365e-02
2.449493469406975599e-02
2.505479346650343886e-02
2.508079125740540066e-02
2.721824672482222804e-02
2.452206073865504862e-02
2.641915825261917025e-02
2.549536458157944385e-02
2.446171096590002425e-02
2.529015956383753871e-02
2.577597414516421409e-02
2.798053480625123379e-02
2.338522201732044434e-02
2.386059786306916550e-02
2.481484274717115149e-02
2.654854110464755987e-02
2.333885694224533194e-02
2.576052877082087716e-02
2.540935963859575902e-02
2.392115313080635242e-02
2.344246875144247177e-02
2.399202414758903890e-02
2.558865124740347316e-02
2.441293038461670242e-02
2.575212901223416020e-02
2.898794497077970128e-02
2.534004400042089850e-02
2.385323045867671424e-02
2.729215000147381873e-02
2.563173206579427016e-02
2.644661437280673016e-02
2.316893551401458598e-02
2.058743858442683636e-02
2.633911974472005410e-02
2.311803819047465042e-02
2.873998500514094237e-02
2.623223902008748817e-02
2.352321754390773040e-02
2.524764973131572027e-02
2.272484422664906856e-02
2.588861414879591386e-02
2.539328596003439381e-02
2.653189417390763513e-02
2.444139273258559217e-02
2.400460134415336247e-02
2.553256442672048945e-02
2.816228676683949286e-02
2.476037704010286902e-02
2.099110618747705714e-02
2.553438874893888128e-02
2.223742893354389155e-02
2.408457439257177465e-02
2.329771163178069940e-02
2.524564280703949296e-02
2.681662942283943515e-02
2.421989941666874424e-02
2.881828608994978225e-02
2.957479760697671531e-02
2.480583360310082558e-02
2.193269879645212000e-02
2.617404319050139691e-02
2.592067736657220622e-02
2.440415158191214587e-02
2.802952530942820139e-02
2.830366684494636798e-02
2.711554442802398615e-02
2.375895203050799528e-02
2.351741144392606453e-02
2.417232205387050484e-02
2.787298003198724131e-02
2.282297092134290273e-02
2.335277013303290600e-02
2.246785736841076103e-02
2.411176099035640744e-02
2.660397947684977477e-02
2.568412921151417769e-02
2.639220664850678785e-02
2.650980935470230795e-02
2.158688501094692055e-02
2.277361364805396277e-02
2.499479370036825424e-02
2.516285378556924746e-02
2.430183969906305960e-02
2.419725765475237364e-02
2.485027737969355138e-02
2.745955565120595729e-02
2.593905824841956018e-02
2.539913739929797881e-02
2.620644460636201850e-02
2.744184622692034600e-02
2.371461755842117769e-02
2.753911858119831302e-02
2.526880751003212841e-02
2.447623483148740620e-02
2.568629644763082906e-02
2.318721359948815869e-02
2.861280047808066954e-02
2.552410179180423025e-02
2.481346946201019171e-02
2.573762348332706701e-02
2.669271328626781833e-02
2.622059199174978442e-02
2.434549366096286013e-02
2.518787611050601546e-02
2.466495367290473528e-02
2.380585614116681112e-02
2.588065588548505574e-02
2.748425051935636867e-02
2.626386386737091308e-02
2.326073844920462097e-02
2.546143095214721888e-02
2.590041556920279903e-02
2.598246918778916725e-02
2.588685775723780988e-02
2.417581457946972254e-02
2.528672071684679237e-02
2.619763351040261395e-02
2.421052647540356678e-02
2.640455710165550557e-02
2.578385160694808553e-02
2.391114992306198409e-02
2.480094944331297582e-02
2.638485984130409245e-02
2.302071395707254442e-02
2.781292354432729139e-02
2.444327397245325828e-02
2.494974712832033481e-02
2.340213171839928066e-02
2.385722329172607070e-02
2.416753203217519505e-02
2.367204644522811000e-02
2.411148065798979570e-02
2.534167360072335853e-02
2.584020808983020917e-02
2.845826324007991875e-02
2.503321832449294931e-02
2.670856620583724958e-02
2.294832168934627173e-02
2.431066395587426487e-02
2.619544324349629832e-02
2.428204610282874362e-02
2.635711362093718160e-02
2.438056116986528701e-02
2.549088828110929530e-02
2.136024217363008404e-02
2.397351630359552399e-02
2.573841336533335203e-02
2.578594722218333427e-02
2.482297669520546618e-02
2.516938269105343032e-02
2.455587535398384702e-02
2.555656046973042023e-02
2.427357480150119790e-02
2.503714530690456103e-02
2.274049027314242744e-02
2.546789780771497452e-02
2.631283835254585174e-02
2.534519994639468018e-02
2.914998794884504987e-02
2.575519184495687203e-02
2.635303716216290393e-02
2.455244064099694826e-02
2.455527888274787462e-02
2.348790599317882380e-02
2.404716286758224603e-02
2.293963262733658345e-02
2.783012428829131218e-02
3.036946122559730510e-02
2.401936756670026984e-02
2.623558381258529748e-02
2.767888781767281065e-02
2.104455556575276012e-02
2.402782679505475333e-02
2.496249735857356336e-02
2.773915809181351499e-02
2.239896484513143396e-02
2.223222735375104606e-02
2.470110289870019321e-02
2.522811521474858237e-02
2.466823834826699369e-02
2.479455291087545588e-02
2.441833062472596738e-02
2.837945111607801871e-02
2.132745626362734723e-02
2.744212336939790345e-02
2.706806754384157715e-02
2.511762441332509796e-02
2.528168825547361109e-02
2.851486964196986093e-02
2.459808120708665072e-02
2.547251866746002083e-02
2.358432044262052593e-02
2.119489766311872386e-02
2.834424601775218169e-02
2.470645426102095407e-02
2.953297437510673737e-02
2.438542103185787138e-02
2.327635941632787142e-02
2.317243894907014198e-02
2.385978288602309816e-02
2.402983986667191207e-02
2.515283923424013746e-02
2.444509758830934118e-02
2.084123061185424661e-02
2.525016898734887272e-02
2.731400525000353408e-02
2.665221562081202672e-02
2.434214916421118327e-02
2.735229574460984817e-02
2.820486654919630506e-02
2.456641400321332713e-02
2.523603766816528982e-02
2.345705109905798710e-02
2.464929794535232477e-02
2.420211341319125631e-02
2.567586075152205813e-02
2.664721792690595212e-02
2.448802763680055228e-02
2.510353984184278409e-02
2.677574860224722283e-02
2.603995812248936087e-02
2.625328098902706894e-02
2.432283808640127790e-02
2.690817750852318030e-02
2.365829319493955446e-02
2.394491734354428983e-02
2.910473385709801131e-02
2.470489715028202637e-02
2.495453906758493198e-02
2.434172742404345363e-02
2.493336708981322078e-02
2.427668335645884884e-02
2.412926387056335206e-02
2.509018890297318519e-02
2.552567514550907121e-02
2.551680823254250455e-02
2.214442471555995440e-02
2.603991721431543269e-02
2.324970927329702078e-02
2.611717108048476621e-02
2.489624939784029767e-02
2.352491927566241828e-02
2.104956776177122416e-02
2.469782593411695010e-02
2.561030543599602041e-02
2.362051868718738692e-02
2.257613787427311530e-02
2.483152103468335564e-02
2.462547363723861793e-02
2.704390882873660557e-02
2.373122168524592276e-02
2.613855378969142523e-02
2.633593233150959348e-02
2.482335888470321023e-02
2.202963526266350433e-02
2.403110830742667681e-02
2.401784185374551683e-02
2.585206311971022589e-02
2.560701661029358284e-02
2.740026484178042718e-02
2.829967486978444621e-02
2.299978348004456941e-02
2.572846996428524227e-02
2.499825624654903808e-02
2.500552800673027515e-02
2.301144994303738062e-02
2.604911420281297643e-02
2.270157149158458232e-02
2.398520100346995462e-02
2.183881980941257753e-02
2.516906604190348798e-02
2.519939518053687308e-02
2.679822163138533345e-02
2.646285674438623656e-02
2.373656588012164337e-02
2.474943451803316916e-02
2.601785065975655356e-02
2.402337220536354678e-02
2.582417613912943791e-02
2.375616957323718401e-02
2.951877095867491696e-02
2.508402083221915671e-02
2.826149408682231828e-02
2.843965977399868020e-02
2.468144605101766156e-02
2.129881691844125874e-02
2.329295388173289669e-02
2.561541879011728154e-02
2.428542082935815360e-02
2.652610823964178174e-02
2.728266309841802240e-02
2.390606915306379629e-02
2.346399231493119172e-02
2.390813618272355848e-02
2.640131903194626109e-02
2.474728161318693817e-02
2.410656929347961344e-02
2.509834607288584374e-02
2.434174211967731274e-02
2.206812275613832114e-02
2.198106612888670042e-02
2.497056698669848293e-02
2.320179144117193518e-02
2.525111574192783967e-02
2.688382586567561461e-02
2.867425251335747535e-02
2.399634436170265672e-02
2.433538735133493683e-02
2.899570128570916339e-02
2.535582073628986702e-02
2.354421073869661027e-02
2.726352310648014893e-02
2.378777566985456476e-02
2.328391121007479178e-02
2.575646505462582392e-02
2.711869622943044109e-02
2.336992831593979331e-02
2.723696142020162747e-02
2.641134622526386186e-02
2.282253265869968462e-02
2.389906970342283582e-02
2.434320828530411526e-02
2.410736803895714361e-02
2.531837380674706664e-02
2.588570346403687439e-02
2.757011567945332961e-02
2.710520036345211853e-02
2.840714239135279373e-02
2.190168359098655648e-02
2.832561984974458005e-02
2.865636354603216113e-02
2.321128946023064826e-02
2.827559788372451671e-02
2.247090039804862382e-02
2.497144833539737332e-02
2.552846853379639458e-02
2.467328238025709095e-02
2.578439714609602820e-02
2.298694210381880751e-02
2.669651659166698623e-02
2.507824809037422983e-02
2.590124984794554830e-02
2.333329817612088408e-02
2.514944310144932860e-02
2.467152955544258536e-02
2.328983393365212720e-02
2.378025653260489383e-02
2.429276638316580847e-02
2.814124816510823676e-02
2.609929525732452085e-02
2.586329393842546828e-02
2.572753042794894904e-02
2.677196566820912865e-02
2.489578058140550984e-02
2.524588592307023746e-02
2.612621048716054148e-02
2.614642277457866759e-02
2.324474177932611685e-02
2.487901345255517233e-02
2.842676179490179894e-02
2.526748731070302401e-02
2.756013902232096885e-02
2.174975948532872558e-02
2.565917642982029623e-02
2.452445740435834493e-02
2.534702128286242528e-02
2.389646740400024755e-02
2.244390366444073623e-02
2.935286096184618748e-02
2.506078487079868924e-02
2.391626773912066198e-02
2.612836198605689858e-02
2.292364470622515818e-02
3.057929594752362840e-02
2.244360464554725001e-02
2.380074956883703602e-02
2.465662698068688333e-02
2.472433447899391457e-02
2.597087242455443923e-02
2.396523518668484606e-02
2.850420810721062195e-02
2.279085799918581165e-02
2.914353489878923967e-02
2.433885513785086219e-02
2.557249275773570973e-02
2.399013253691902048e-02
2.639441688761883995e-02
2.432548292219876077e-02
2.552016495340900942e-02
2.550995940184116670e-02
2.766506220847752412e-02
2.920606383040950937e-02
2.535470431164767169e-02
2.637697667579299091e-02
2.393823041485547073e-02
2.542387743175955617e-02
2.783967188038351248e-02
2.674976697313258961e-02
2.505184644986645920e-02
2.768056586772337652e-02
2.656583978479562166e-02
2.565865683174538975e-02
2.406253360307101727e-02
2.247405983957146899e-02
2.312492509651045691e-02
2.492509444726013004e-02
2.429912265431249246e-02
2.059481298211431749e-02
2.512118252988534972e-02
2.517345349543080937e-02
2.557875939503168744e-02
2.703428354625727129e-02
2.603587460073339063e-02
2.822061541487689770e-02
2.292233755362509812e-02
2.390749772487851810e-02
2.614229142426559641e-02
2.588307907450807660e-02
2.626115887331605114e-02
2.590055282451643806e-02
2.335237293483048010e-02
2.299191008995675467e-02
2.233666311635503984e-02
2.635256468127605486e-02
2.380980560399329274e-02
2.358887306845600801e-02
2.357061830805312966e-02
2.347168694243076392e-02
2.866358565329247751e-02
2.508498851374956623e-02
2.627975032788571266e-02
2.685797975393691001e-02
2.444529327443780570e-02
2.531471889597378816e-02
2.702397301053326498e-02
2.594493206282025635e-02
2.415461083202869938e-02
2.577493375884617674e-02
2.630136077844666062e-02
2.642903867067412926e-02
2.389565673149270791e-02
2.575637854946851574e-02
1.989492313033987617e-02
2.384337401661792977e-02
2.621903882913701606e-02
2.556680480922316270e-02
2.719248901773896332e-02
2.282182801883185161e-02
2.355291385476696378e-02
2.378112573150012454e-02
2.889648233894336754e-02
2.156435721772581582e-02
2.538639272980084544e-02
2.227816799704852163e-02
2.272245439656440935e-02
2.744533931373488791e-02
2.096531811810668430e-02
2.317084336592016569e-02
2.687214066662925449e-02
2.875690386527480699e-02
2.455902456082750471e-02
2.538058319914973660e-02
2.665258621603767974e-02
2.830043211994246258e-02
2.687037778661061430e-02
2.237223416055205208e-02
2.576427189871663762e-02
2.570823229503768625e-02
2.316474139821642769e-02
2.453371123788688352e-02
2.465866279585568477e-02
2.425581281445493911e-02
2.477580589888868715e-02
2.139950539641356786e-02
2.548892123893897396e-02
2.653479286405794127e-02
2.475140013257915578e-02
2.609657141858520019e-02
2.554856530735961570e-02
2.508553984110763538e-02
2.969500908295220204e-02
2.229417147390613113e-02
2.331397144149759820e-02
2.498318167351160080e-02
2.958094949367027007e-02
2.683262536643720234e-02
2.593716344229970647e-02
2.493064258550768686e-02
2.505237630687700418e-02
2.454499466343460293e-02
2.409588303274622090e-02
2.352822932598034114e-02
2.209198650997281840e-02
2.604273362221623533e-02
2.389237414656195796e-02
2.508578522812987543e-02
2.525560723832756885e-02
2.393625219464274451e-02
2.627440666637467781e-02
2.604050386916444138e-02
2.505688803384664362e-02
2.706164097250090411e-02
2.252603584736150369e-02
2.393737635977526840e-02
2.626522670080942701e-02
2.578197583767537909e-02
2.561867453617636126e-02
2.515271785975935551e-02
2.406972594413774036e-02
2.435256126751614639e-02
2.987447201779187475e-02
2.406020740018118345e-02
2.510868454083394277e-02
2.624267923153192003e-02
2.727084072635273942e-02
2.344185215930964100e-02
2.445280523441751425e-02
2.427309818782500198e-02
2.427299580266954748e-02
2.299367032926831131e-02
2.344847611734969875e-02
2.423740566985272890e-02
2.719083601503866424e-02
2.736407982653055876e-02
2.516273715376099451e-02
2.644049309716834870e-02
2.870618673954471178e-02
2.529298659742117150e-02
2.085494961043038442e-02
2.487507633625061013e-02
2.441681109795702104e-02
2.695197708579386356e-02
2.618886132178790266e-02
2.482538466508429909e-02
2.479174123573541638e-02
2.378942427916195743e-02
2.672589440540721131e-02
2.379455247749547378e-02
2.503140122145319432e-02
2.196215849322515415e-02
2.630790649696191502e-02
3.084457980452423934e-02
2.570619999636447259e-02
2.660070831948074116e-02
2.670335788057403084e-02
2.593549979330044344e-02
2.720216794253342216e-02
2.834539311945516449e-02
2.285425012097707861e-02
2.503354594938492911e-02
2.864391454787105010e-02
2.451575289515201678e-02
2.516769656846876146e-02
2.388379474139574674e-02
2.602338463510494443e-02
2.475146576696992881e-02
2.132297590905555054e-02
2.603545358978882895e-02
2.577469094776844299e-02
2.402448774524220884e-02
2.576940306032771827e-02
2.592031296368989615e-02
2.668907136109971434e-02
2.582771419210465672e-02
2.470639962912032569e-02
2.459731785127483930e-02
2.374845502751935650e-02
2.665916402403627899e-02
2.411494682878134385e-02
2.241009366368187233e-02
2.279643572649442743e-02
2.945668794576052768e-02
2.851945370850429359e-02
2.463653776652406646e-02
2.316703442777565125e-02
2.449765621163511875e-02
2.535368850895726098e-02
2.313902196854860510e-02
2.544286027349230636e-02
2.340309130655896311e-02
2.562585455951878199e-02
2.652787534017761115e-02
2.387452361601178838e-02
2.365906055999255492e-02
2.372083173962128561e-02
2.137950603134949543e-02
2.549416133639626977e-02
2.224875608723345458e-02
2.822729864184295168e-02
2.426112956400067189e-02
2.520111958750292577e-02
2.469018585718733144e-02
2.300388664357236324e-02
2.799826870453066621e-02
2.312597175678830774e-02
2.577643279124477646e-02
3.063078098292669818e-02
2.724900271297637372e-02
2.690983430231143683e-02
2.675691179419186980e-02
2.416763560833270347e-02
2.610674120855214705e-02
2.908517104326368424e-02
2.106082037217905586e-02
2.785139397417772666e-02
2.537186981790381587e-02
2.378715093400156702e-02
2.338608523229741137e-02
2.650863755344868775e-02
2.384065565655632546e-02
2.453333111288376334e-02
2.547190040666284794e-02
2.740199838548933522e-02
2.663422136142891070e-02
3.119636469568506237e-02
2.325895324448285645e-02
2.597355096550115622e-02
2.122743933933896390e-02
2.338017877351606169e-02
2.429754220543172208e-02
2.508959110588850072e-02
2.525290712471740112e-02
2.519686163724785266e-02
2.192832766874171224e-02
2.476833523340093643e-02
2.428365181409482959e-02
2.557456059865906989e-02
2.652771057982442754e-02
2.430881580739787523e-02
2.188407983889655364e-02
2.345441846969452057e-02
2.684853680414147140e-02
2.783738055993776467e-02
2.526883228370406867e-02
2.433122511729373869e-02
2.692387528333301666e-02
2.247794015833419132e-02
2.397614336781892994e-02
2.632371924144097722e-02
2.841144578418042244e-02
2.630000226838555971e-02
2.443347053576421651e-02
2.385912454025585633e-02
2.674292676530412236e-02
2.619376295587343834e-02
2.759785962345815899e-02
2.696641693333828513e-02
2.175182817148636066e-02
2.737978090600864597e-02
2.539251743893868735e-02
2.550958277713735733e-02
2.561636577811345419e-02
2.509781150290928131e-02
2.507260505616064339e-02
2.585421503283991465e-02
2.665566637144973702e-02
2.690363290092906076e-02
2.706285630652269583e-02
2.593852658787770479e-02
2.734664328210675843e-02
2.529957501763603969e-02
2.144357814327051831e-02
2.403007033566351494e-02
2.745225764446506539e-02
2.206244929571607449e-02
2.152323946023554369e-02
2.204064816815153385e-02
2.530737573356371672e-02
2.408224153862609934e-02
2.243347063259498037e-02
2.538485325297149334e-02
2.692441177836894448e-02
2.867187660590186232e-02
2.110435440719509934e-02
2.282576738432606084e-02
2.188621433104866176e-02
2.792313551210947459e-02
2.215200395413988860e-02
2.656739622369022613e-02
2.933792770183816720e-02
2.543792338091651825e-02
2.477860115312813943e-02
2.458918139092423905e-02
2.132118646787962979e-02
2.399169534595893202e-02
2.871590098329794560e-02
2.147098268626278575e-02
2.440042215457187066e-02
2.421818066888018275e-02
2.478205204037690554e-02
2.321062030913435825e-02
2.301507510104618473e-02
2.368964134599555599e-02
2.512835678934205799e-02
2.777299182486061072e-02
2.606857661784507674e-02
2.668803289453059932e-02
2.182504161100835838e-02
2.609622379971815800e-02
2.720866970036155824e-02
2.229170060738657963e-02
2.934735874275029924e-02
2.254140695949325215e-02
2.617805443875032348e-02
2.646699215613144626e-02
2.600390977379938781e-02
1.985674839258266128e-02
2.820830356442736997e-02
2.715994462627911027e-02
2.668444075378910776e-02
2.674634749112396459e-02
2.447877625011671623e-02
2.428901708198689252e-02
2.391949758696481146e-02
2.603902559477055262e-02
2.513218787673327306e-02
2.617717348427997179e-02
2.332672847473071104e-02
2.383778981500020433e-02
2.359727852768478060e-02
2.441975897932996409e-02
2.461333176050024135e-02
2.233149139072861805e-02
2.318757290690492967e-02
2.386211956002072879e-02
2.734599459528658932e-02
2.383978407973814939e-02
2.466760353819182419e-02
2.574298212825222934e-02
2.311212677493806530e-02
2.464561562888704579e-02
2.658006078753128582e-02
2.335831365192385378e-02
2.573529309855408440e-02
3.064299553181145871e-02
2.353033077447764035e-02
2.479730152036418306e-02
2.260857881823821747e-02
2.950974391872681138e-02
2.914726829796938923e-02
2.689200592655440619e-02
2.617886828942076610e-02
2.743087958321059616e-02
2.570708202114801999e-02
2.593639341340347668e-02
2.561238793687664952e-02
3.001241543906325165e-02
2.481530323634424662e-02
2.544426513426285494e-02
2.658976430068701186e-02
2.179523293617052077e-02
2.360882171358356929e-02
2.106565837667443916e-02
2.394371955442886959e-02
2.626133279592441500e-02
2.816803603385030497e-02
2.406858027925024360e-02
2.593466933109795161e-02
2.530444386806198279e-02
2.908487858645331797e-02
2.378479215557835133e-02
2.309034782741196598e-02
2.562176178556294787e-02
2.608950883653408936e-02
2.526110207266284158e-02
2.517884330259213821e-02
2.408235271589823784e-02
2.312196025783259945e-02
2.577594114253180593e-02
2.681955181593069504e-02
2.761032771030406952e-02
2.385495142053980014e-02
2.316560635729735668e-02
2.514227040851010203e-02
2.449750721542160586e-02
2.516932945359449947e-02
2.786787378074214241e-02
2.323476811924325008e-02
2.500949847460731332e-02
2.462014504431748671e-02
2.261512400943277781e-02
2.194041351651253649e-02
2.543977295811048617e-02
2.714109715456441280e-02
2.671328563336211603e-02
2.407221212688084172e-02
2.666376497506066368e-02
2.710243729960328668e-02
2.994007261365546138e-02
2.482040166928669092e-02
2.815453085716102324e-02
2.704783251587980844e-02
2.422239111965551750e-02
2.479701242183241991e-02
2.630625264177159639e-02
2.597405391800943625e-02
2.516245876567383896e-02
2.453915079638793045e-02
2.410699807653335358e-02
2.409937304784141865e-02
2.395242897035203961e-02
2.617196070173513980e-02
1.942752535660640170e-02
2.475775434253752946e-02
2.444101625315846238e-02
2.428690128148957433e-02
2.928478902516161789e-02
2.777592896760697899e-02
2.322409633806535659e-02
2.488451070188034062e-02
2.750077308417228639e-02
2.337139454711030517e-02
2.395074292425853138e-02
2.733202538786033003e-02
2.664430099882855729e-02
2.069335621122688623e-02
2.653512382213913529e-02
2.383550399950574300e-02
2.597166938521528953e-02
2.300631698432336822e-02
2.290548051911730706e-02
2.596379622750041166e-02
2.367127519786341519e-02
2.503950348096812412e-02
2.296650543115321547e-02
2.306515769523764456e-02
2.392407790265746806e-02
2.697384428427657480e-02
2.500023585494405218e-02
2.698853289706545922e-02
2.352263087613348097e-02
2.531905477594006623e-02
2.736967104943165141e-02
2.446898998445957638e-02
2.710570638156013790e-02
2.740738941848378310e-02
2.295161685318076669e-02
2.644502351149116345e-02
2.563361530116381112e-02
2.067783420392917473e-02
2.708826443578372586e-02
2.973397355282936250e-02
2.328206182771351551e-02
2.364620576403107799e-02
2.517555832854503906e-02
2.482001286335402956e-02
2.369140282270972356e-02
2.482094380597185679e-02
2.668443827610714192e-02
2.618490825226221785e-02
2.681986107455171936e-02
2.545817242903727906e-02
2.716244606576010551e-02
2.075504880182484774e-02
2.412042312872047026e-02
2.545488670429274167e-02
2.542443070793475382e-02
2.728966067499656589e-02
2.714940148973823963e-02
2.282024821329546593e-02
1.949033073137510300e-02
2.403587450225551370e-02
2.423335320237601440e-02
2.419712018970065701e-02
2.241394199991525102e-02
2.910195061561434218e-02
2.509396043052391709e-02
2.362346174431307830e-02
2.317541362352008166e-02
2.759453994223492676e-02
2.447374844379659672e-02
2.551249082232828411e-02
2.653336195909392764e-02
2.334238350182802138e-02
2.412216529468722351e-02
2.429513980553296704e-02
2.333021000874449177e-02
2.472651923086926357e-02
2.436690919264753244e-02
2.286603283520390051e-02
2.853128863901618906e-02
2.584022235721921551e-02
2.597616779083109298e-02
2.436058930336353415e-02
2.537578684374633409e-02
2.546383483524265745e-02
2.549447007852556277e-02
2.715957305280309111e-02
2.632709453881634451e-02
2.492600867028785597e-02
2.613876745086354467e-02
2.784987234650081536e-02
2.532476971783549635e-02
2.467014957228804220e-02
2.281752628877691327e-02
2.669136917635906575e-02
2.451915023200496382e-02
2.558080710645363118e-02
2.881197038908468039e-02
2.339822104864469621e-02
2.253834588171360273e-02
2.430687803302067351e-02
2.568492972142544586e-02
2.445886166879224916e-02
2.371820854781910709e-02
2.653428339905948910e-02
2.535481635320885677e-02
2.209541350910095014e-02
2.514152501944417334e-02
2.517109159776989222e-02
2.236971816940312718e-02
2.660532626510332330e-02
2.768803055059829502e-02
2.785661348613448912e-02
2.369954389401914691e-02
2.459095075137678402e-02
2.627876215160845907e-02
2.365715621973251900e-02
2.531655070099789878e-02
2.405574362665105492e-02
2.413793910341190466e-02
2.692368288840051027e-02
2.766307312648485020e-02
2.508442788745604210e-02
2.416321996623045643e-02
2.490462516953557970e-02
2.160781317695923895e-02
2.309319250377211974e-02
2.234308953023193475e-02
2.740109710335668011e-02
2.710099599887843061e-02
2.420572775126292320e-02
2.514228226608220679e-02
2.490128693146624606e-02
2.352086725260371311e-02
2.685119527608047924e-02
2.278784852168251260e-02
2.421418980832374182e-02
2.680422849225617618e-02
2.830715541734746613e-02
2.423680703983859680e-02
2.330587515407158555e-02
2.121769134540789359e-02
2.257708144631755467e-02
2.395131330796380215e-02
2.640674737061722566e-02
2.461232186631607741e-02
2.489443481642574993e-02
2.583371800504319013e-02
2.402549484148211109e-02
2.253831345939430464e-02
2.397084816385853037e-02
2.714062866682231609e-02
2.240926740325013475e-02
2.316627166631500187e-02
2.554898438556030965e-02
2.488187527443576005e-02
2.513626771695161646e-02
2.446720616654715977e-02
2.372086721534403045e-02
2.698083273192600218e-02
2.297259751269882175e-02
2.530841840257748096e-02
2.688559387887057631e-02
2.879226555507225296e-02
2.601259928719093159e-02
2.499057093803853935e-02
2.641065714312904045e-02
2.599873917464802855e-02
2.244587548785751535e-02
2.550542123436545100e-02
2.492333415686230971e-02
2.466251172078193915e-02
2.591196680201681563e-02
2.480975249106837435e-02
2.402575457185310293e-02
2.464904572995133339e-02
2.424325677043555685e-02
2.574976669200982476e-02
2.618838508974141027e-02
2.514847264665852691e-02
2.489569815150708895e-02
2.520621917441543194e-02
2.858877653126697116e-02
2.412515082060552596e-02
2.598111245406472050e-02
2.888722955378393575e-02
2.568064952998173195e-02
2.450423406524586054e-02
2.777375516014307655e-02
2.218156527751042814e-02
2.755340543539234327e-02
2.660154396924978640e-02
2.402271758413713695e-02
2.802164706466708788e-02
2.663191392742793318e-02
2.566797435020264778e-02
2.470426222804354699e-02
3.137306481403705910e-02
2.493964971870120742e-02
2.714309643730684202e-02
2.398131898868434073e-02
2.338935391669746955e-02
2.770077194611894264e-02
2.217972651567334114e-02
2.786002237679823315e-02
2.388659792613770719e-02
2.355414169236290378e-02
2.415217713682691475e-02
2.491053892784350632e-02
2.825687369840567537e-02
2.471429284693263048e-02
2.614247345519662286e-02
2.797617179782879368e-02
2.537233037904848901e-02
2.450972252262359485e-02
2.626890632479078613e-02
2.220673471707691055e-02
2.646605217635678714e-02
2.143812717784206873e-02
2.487182370803258519e-02
2.559275568180897215e-02
2.275531788138117698e-02
2.747403798698621821e-02
2.231857013378193977e-02
2.518654940029196876e-02
2.699640672980661155e-02
2.605054917330587930e-02
2.152593880333877191e-02
2.258721311094938691e-02
2.603778834749952489e-02
2.712813316966324745e-02
2.516978474897940340e-02
2.282955876880881849e-02
2.488857119813577337e-02
2.619734842198800928e-02
2.411419292221619881e-02
2.701252790017957817e-02
2.519024404526400487e-02
2.537558504547988980e-02
1.977305744026149753e-02
2.551615976855750242e-02
2.378898776101092197e-02
2.588333725655907191e-02
2.560860873123063999e-02
2.384043866754342531e-02
2.374863512461547824e-02
2.341333995028055739e-02
2.719282783026699332e-02
2.645017346937146921e-02
2.384844203193886569e-02
2.639599339482205306e-02
2.522721411311584089e-02
2.599321849475519364e-02
2.557384116656091777e-02
2.644910478879692467e-02
2.324613537862789750e-02
2.242425410690745274e-02
2.818313832479533640e-02
2.624222201726109094e-02
2.786965302919433909e-02
2.732405308793599275e-02
2.885798928972557395e-02
2.526573308978514662e-02
2.368982752912271797e-02
2.722960915598304429e-02
2.562947155926745962e-02
2.490131367621738548e-02
2.765651752652655004e-02
2.456332641007185832e-02
2.575996888805062723e-02
2.230667383605597007e-02
2.587700594983474017e-02
2.387661772031532750e-02
2.658038235271590125e-02
2.335282600665134281e-02
2.496191014667427377e-02
2.453940647450533752e-02
2.331642454409804319e-02
2.549046614317070428e-02
2.353320611440201660e-02
2.455766014377681536e-02
2.351388447404089907e-02
2.276261889552666506e-02
2.280981571615414705e-02
2.732416971885398213e-02
2.455319493642878215e-02
2.287960593488617966e-02
2.386232547023253367e-02
2.909459809319420165e-02
2.799338181477413132e-02
2.710483467578139391e-02
2.661185257257556516e-02
2.476216218539507158e-02
2.577912085697154146e-02
2.999834254155244948e-02
2.741006308479860404e-02
2.575704819770628998e-02
2.166183172941169022e-02
2.492786808669338397e-02
2.109627373651171839e-02
2.820359655317416711e-02
2.508029888772041194e-02
2.773876917449063714e-02
2.264802504997700042e-02
2.595495242893201132e-02
2.390862422679638014e-02
2.424912283753672196e-02
2.345225098207452674e-02
2.468000791203212030e-02
2.668410096856351985e-02
2.384037823402915951e-02
2.389633669925652487e-02
2.381726651651855722e-02
2.343180371242743407e-02
2.153547648876508874e-02
2.591150012050435006e-02
2.238265720224249036e-02
2.113878023987789123e-02
2.713270849925870226e-02
2.332337434835270867e-02
2.432270662107833062e-02
2.516925165588710517e-02
2.427217818217085668e-02
2.683507806167505227e-02
2.691986676991427185e-02
2.162393661140946804e-02
2.663029486021511669e-02
2.521805229501208542e-02
2.530866364317897049e-02
2.338469805344789432e-02
2.569259068519915562e-02
2.461085091585250850e-02
2.393980020015336677e-02
2.584686006211916673e-02
2.288419963222824635e-02
2.663948348127619450e-02
2.422458675645489112e-02
2.628965285244844532e-02
2.720867580746378842e-02
2.376103354566267561e-02
2.700606011974274190e-02
2.177006349701222920e-02
2.554737548138036676e-02
2.506786542774821006e-02
2.511391756867169256e-02
2.255763032813942401e-02
2.283530104111900286e-02
2.586079779733057443e-02
2.256570008958239462e-02
2.606556895105495431e-02
2.720321808493776986e-02
2.435077613246000930e-02
2.441947426326578074e-02
2.774342241838715500e-02
2.554098881581795544e-02
2.197794870847347495e-02
2.246812044432419317e-02
2.419196424726441016e-02
2.595631302037316318e-02
2.490497171530759238e-02
2.525934327347202635e-02
2.705261551356045666e-02
2.490002260053922681e-02
2.450237879506193817e-02
2.445719338124148490e-02
2.372159808131999587e-02
2.565978606299044659e-02
2.719972682239991252e-02
2.623218417714163336e-02
2.228440016738234691e-02
2.481154031903879884e-02
2.246287675394952749e-02
2.309936182738094035e-02
2.690568340458015725e-02
2.814954164882953538e-02
2.327187987496692756e-02
2.581414821571423324e-02
2.439975070158311235e-02
2.580405476450041771e-02
2.258972681358029089e-02
2.826778042495506349e-02
2.345284350851741667e-02
2.283685422081660130e-02
2.414397095411270275e-02
2.689354252447087590e-02
2.285630054010958853e-02
2.170913163346451999e-02
2.038694107031724032e-02
2.352022505135632421e-02
2.559401575973418649e-02
2.537123607732554020e-02
2.326773688917645883e-02
2.617902183763118687e-02
2.438020247856193673e-02
2.642787882048107037e-02
2.676115250699016845e-02
2.598302333625966687e-02
2.342842073540336162e-02
2.810935057799521242e-02
2.574848816187098530e-02
2.506280330750105395e-02
2.570528030466628922e-02
2.575713048334078714e-02
2.545434653097805588e-02
2.384597329983545802e-02
2.517901799987757108e-02
2.511422535455984026e-02
2.492295543295105706e-02
2.345954907594881636e-02
2.577690249894423052e-02
2.535416860593992655e-02
2.504931739180311923e-02
2.178502959464776595e-02
2.561607998693616467e-02
2.111342188788420393e-02
2.443073356961234996e-02
2.505874334343138193e-02
2.155827449245297303e-02
2.523866500400848492e-02
2.529870475720824574e-02
2.538950799671181938e-02
2.348913930331258254e-02
2.394891475971758568e-02
2.404107034560278716e-02
2.523339761222733943e-02
2.338664322248268021e-02
2.832024829308065622e-02
2.670768674938884396e-02
2.953766109365515632e-02
2.571671993285414709e-02
2.675805317465881211e-02
2.123172603036336051e-02
2.337626667739107697e-02
2.564324493705448862e-02
2.379470730357842109e-02
2.491270168296445126e-02
2.220824066252111845e-02
2.557554672491068465e-02
2.662439684890285929e-02
2.526611688181638546e-02
2.735450314328061877e-02
2.471177689845856576e-02
2.675254069912809743e-02
2.616875897478530832e-02
2.408748667958430373e-02
2.581647961296687499e-02
2.573841655147613566e-02
2.275782177584858082e-02
2.532448756780293284e-02
2.946259832708704104e-02
2.592115878944246596e-02
2.838538116456966812e-02
3.017759789751395944e-02
2.515427998320701741e-02
2.124751941003937342e-02
2.297006817277359725e-02
2.687860590408280501e-02
2.361644103517049689e-02
2.305987989657716508e-02
2.424183142957875639e-02
2.632820950781608604e-02
2.532780888668865332e-02
2.545565443202175634e-02
2.426478243148061029e-02
2.288737026395739477e-02
2.739175890681819561e-02
2.830839614710520605e-02
2.414957194618225222e-02
2.396547999402539458e-02
2.442832244745324344e-02
2.321421792948284019e-02
2.548358362442482497e-02
2.397567205153819034e-02
2.766913332767306430e-02
2.822032085603356014e-02
2.493582107746333820e-02
2.874933011093276994e-02
2.632990955777397835e-02
2.252384276689873774e-02
2.595903605320007065e-02
2.402755012562152875e-02
2.389363870086042702e-02
2.509884567727772853e-02
2.530940539203281603e-02
2.495446308490264359e-02
2.527314542252616716e-02
2.575178079461735992e-02
2.659498543911484672e-02
2.610657328053507531e-02
2.507377656092594012e-02
2.579554360472617602e-02
2.764759250036954302e-02
2.628053924412112469e-02
2.487624452652841683e-02
2.537104018206115530e-02
2.543626456738647124e-02
2.615241078097695071e-02
2.549484508000175384e-02
2.472269133276847053e-02
2.303814805879542474e-02
2.301697546307901812e-02
2.568784144047081205e-02
2.878063333270895405e-02
2.366715813890405556e-02
2.259614337375352028e-02
2.993412943658436964e-02
2.497944580572078119e-02
2.514211442291236845e-02
2.418329000596638328e-02
2.454415424474920907e-02
2.702042339801321441e-02
2.235416872689029166e-02
2.592786153022469398e-02
2.345425249168201290e-02
2.452612728953197305e-02
2.576133311309642543e-02
2.596788936310446411e-02
2.292449832483969829e-02
2.765830419798547338e-02
2.122610305128845229e-02
2.652215747992416051e-02
2.536162851104101570e-02
2.218891697737278637e-02
2.921382578142747363e-02
2.569357038690773740e-02
2.614201549929013116e-02
2.441456851915024817e-02
2.509121373399679153e-02
2.540376997839816769e-02
2.414526116290154414e-02
2.498181000526870227e-02
2.594171530194593761e-02
2.643274115230900140e-02
2.347595841880230003e-02
2.483609614370924784e-02
3.024990984824740131e-02
2.804199691411813147e-02
2.369577493738596677e-02
2.500161122487374460e-02
2.549353871679296835e-02
2.527122929017206962e-02
2.854625311591545839e-02
2.486090487680865310e-02
2.480176662592190051e-02
2.223570754109524539e-02
2.615128339266519636e-02
2.327532534880853363e-02
2.455931871062283153e-02
2.394758379504056262e-02
2.299601133496905273e-02
2.516425492862044838e-02
2.517174482503628519e-02
2.496734389597515466e-02
2.523755069368768811e-02
2.569092362606628308e-02
2.502774504581792639e-02
2.488070044899157174e-02
2.734900536075281566e-02
2.072526674203316668e-02
2.666919773329994373e-02
2.444181579465184995e-02
2.426138102205066885e-02
2.520946247660285286e-02
2.586776006143210599e-02
2.217316422514364199e-02
2.619294905907194534e-02
2.440619844486941956e-02
2.431579736359219465e-02
2.804337948525657126e-02
2.140947576005684458e-02
2.538585720916950936e-02
2.678492541652793477e-02
2.275528573505859395e-02
2.330839049300508642e-02
2.340338642104539818e-02
2.180024722907462909e-02
2.327562868447135419e-02
2.117198503066222010e-02
2.517288273745510799e-02
2.687879066090747768e-02
2.878065512387450661e-02
2.653639573355326062e-02
2.354191600380745389e-02
2.547594365193516994e-02
2.322025518443621150e-02
2.373209739541154092e-02
2.628645912598844350e-02
2.362158862678796420e-02
2.335605788509412251e-02
2.233848346474129332e-02
2.346887154716256405e-02
2.299297550184602884e-02
2.583061539172822052e-02
2.486534237726185231e-02
2.462037713208696521e-02
2.859238864283018128e-02
2.650255577072708341e-02
2.669280396257327215e-02
2.762683497592781715e-02
2.466531580723776984e-02
2.700741149560677290e-02
2.412631490891864114e-02
2.757228402849426496e-02
2.696797450711094571e-02
2.432686423472894474e-02
2.509464877826844686e-02
2.458081793686251251e-02
2.441130448015780760e-02
2.258380067085679829e-02
2.477203484510718395e-02
2.353823590862141879e-02
2.286814399056718433e-02
2.426047809669841168e-02
2.472736085702156167e-02
2.608043488713590596e-02
2.181048930834653815e-02
2.535471576235766300e-02
2.537635024705159337e-02
2.597137490780480895e-02
2.467271832015538804e-02
2.585437798154661959e-02
2.567471724107959000e-02
2.273345386712204499e-02
2.396299457708867334e-02
2.414345615330034528e-02
2.263767622535936205e-02
2.604576546597976369e-02
2.629707110200537115e-02
2.539653494011814144e-02
2.419745806373609434e-02
2.428915599664370831e-02
2.911822263721296211e-02
2.824165653959993111e-02
2.532527614555206766e-02
2.578147829899734081e-02
2.350840780233934973e-02
2.712120822921294805e-02
2.202991829857329012e-02
2.449346765813250476e-02
2.703618716338624176e-02
2.741169485649042059e-02
2.719394062883829025e-02
2.649768027579789409e-02
2.706578162813751479e-02
2.920965313603595195e-02
2.530772915221490491e-02
2.223218850458859308e-02
2.652618723295505770e-02
2.342008070972733183e-02
2.828386698808468477e-02
2.717511015217273507e-02
2.628365467782204853e-02
1.945122638576635143e-02
2.582275245817101939e-02
2.697300902751192941e-02
2.223478979087219198e-02
2.448800281351534713e-02
2.435051695588945700e-02
2.690132823525996988e-02
2.887708675286290716e-02
2.784925067947274444e-02
2.499964282547135347e-02
2.474479056191530163e-02
2.557882978216523620e-02
2.510613638669498618e-02
2.411696008985093551e-02
2.363037181563641675e-02
2.642554240483791297e-02
2.411073011762058724e-02
2.643640810891571824e-02
2.371964891244431051e-02
2.354948487158089326e-02
2.521638623993294887e-02
2.499415250205674552e-02
2.522256110816612634e-02
2.645890928699833056e-02
2.449132265894812116e-02
2.134562456592395754e-02
2.613615772211998547e-02
2.599998833241316809e-02
2.527058034121627134e-02
2.470770798988480149e-02
2.462643742431712759e-02
2.387122088102989342e-02
2.304980633684966529e-02
2.658206313661998221e-02
2.550479623599669413e-02
2.530187455981838113e-02
2.854767777064974588e-02
2.567510278321076880e-02
2.654619906096562093e-02
3.066502460133673641e-02
2.481748069783652061e-02
2.659759361745749756e-02
2.448390476583542363e-02
2.970442879856796323e-02
2.680502332180722744e-02
2.458694371855480246e-02
2.773462005385525855e-02
2.364504120289809969e-02
2.522294206149475540e-02
2.631991575866978947e-02
2.346369496311706895e-02
2.752584087071731356e-02
2.500605462841059071e-02
2.242177654617564728e-02
2.388174396260751495e-02
2.428261654775523345e-02
2.300082902859264949e-02
2.461617361238869692e-02
2.579124655669364288e-02
2.301508449551534913e-02
2.320529372743381988e-02
2.904499638679449922e-02
2.401667246367068798e-02
2.574616430075254980e-02
2.386869595662435145e-02
2.412534363863209907e-02
2.590377122757987760e-02
2.795713792774389903e-02
2.468609264549114293e-02
2.131251577118299309e-02
2.247055512190389293e-02
2.659059697777342579e-02
2.439418375009958645e-02
2.559163675220517409e-02
2.222675516120558789e-02
2.498817900476463932e-02
2.423126561661402556e-02
2.644771840703665639e-02
2.578080524551892155e-02
2.536876223866316171e-02
2.602082532366453357e-02
2.597525797674448550e-02
2.752101282352758388e-02
2.479998485085817619e-02
2.431278915116986961e-02
2.239270268684154241e-02
2.595872525135878989e-02
2.608458529709157050e-02
2.666052164822075438e-02
2.145564110396613877e-02
2.450928343548268787e-02
2.518271743190212200e-02
2.624992016984618870e-02
2.265338943713968156e-02
2.263021804577101947e-02
2.535868372545983448e-02
2.304676277467264389e-02
2.553267109372022586e-02
2.530286458105515668e-02
2.676004727469731212e-02
2.753724367366789175e-02
2.558516246740933156e-02
2.336712361104699084e-02
2.720383047149298184e-02
2.380451928114486748e-02
2.444455303668725474e-02
2.637691872034172644e-02
2.657736091710171528e-02
2.547646011325666385e-02
2.604746813705053829e-02
2.425512281955343602e-02
2.312198957378353015e-02
2.828500502849863249e-02
2.345831175688857517e-02
2.523772322943278884e-02
2.424948614093975011e-02
2.253759731849978160e-02
2.324004289928235933e-02
2.265128087778823032e-02
2.384545960719141461e-02
2.502096819516675189e-02
2.691333760584595572e-02
2.547445839437327900e-02
2.541645742776793213e-02
2.686389155175874371e-02
2.424995381229238731e-02
2.468452118280943519e-02
2.314649173533068691e-02
2.354385549736381922e-02
2.119787028968268816e-02
2.394961726143881448e-02
2.624808533351809595e-02
2.125157801806437999e-02
2.401935433550615381e-02
2.549055958718916826e-02
2.406599590770716265e-02
2.483952681889799174e-02
2.708543000385481292e-02
2.499644744056920415e-02
2.256033393189912917e-02
2.337199796676380989e-02
2.521058517167805088e-02
2.448046781591507737e-02
2.711027396841760029e-02
2.588535906415580928e-02
2.532397669283927011e-02
2.446598259899794570e-02
2.410090224038145129e-02
2.696711131250854876e-02
2.303278917341340312e-02
2.628983310533019105e-02
2.568863018524097583e-02
2.814443461184398809e-02
2.511024878039529867e-02
2.609160062686654430e-02
2.410720697120884506e-02
2.508094937519906448e-02
2.475961841940712074e-02
2.222132075415965066e-02
2.571480920273815085e-02
2.562944184569498907e-02
2.691733768063958587e-02
2.846296324616040888e-02
2.576817215944944561e-02
2.272796179518459317e-02
2.468762088031111607e-02
2.674748853868568615e-02
2.429165721987639956e-02
2.395359304428081731e-02
2.354418696539534520e-02
2.300745195438020849e-02
2.465803204171585980e-02
2.015405339356117140e-02
2.284792460225569186e-02
2.514572099186150600e-02
2.410171472819001501e-02
2.544791139074730965e-02
2.666461512424543254e-02
2.742318453384598453e-02
2.572432588071088544e-02
2.494890594038286918e-02
2.647054090537385301e-02
2.803982038065068461e-02
2.668992180959315827e-02
2.253729722370007363e-02
2.246377624017913480e-02
2.402984615255475756e-02
2.641275995823850337e-02
2.602735770095695317e-02
3.005922744578267899e-02
2.766194664468818454e-02
2.463712300726862356e-02
2.274015279209238086e-02
2.344429659252877246e-02
2.582703986213663247e-02
2.371824917684593054e-02
2.434219674732024732e-02
2.290445503755235077e-02
2.346092304123310185e-02
2.521610059509072146e-02
2.493919288455919564e-02
2.325602538481753162e-02
2.881235855036486798e-02
2.636885730642972436e-02
2.435825538550662889e-02
2.599382137247192512e-02
2.341453150981462339e-02
2.226839876824155198e-02
2.221853875417859059e-02
2.609987386263682221e-02
2.555442672155513323e-02
2.888104755685805616e-02
2.627262993498860263e-02
2.775287960242448643e-02
2.453600142541239801e-02
2.278542856160147012e-02
2.457355094923801761e-02
2.909841368380591126e-02
2.748671231995198153e-02
2.637834329781463955e-02
2.280745255763437854e-02
2.547298839639909607e-02
1.996795183975505136e-02
2.161657224939376662e-02
2.217022481569786915e-02
2.717899890027487830e-02
2.411050563264521135e-02
2.765678599756322964e-02
2.359331676234811132e-02
2.544949575542222384e-02
2.225736355376060557e-02
2.801673741790053351e-02
2.145364811325516097e-02
2.735516637177118696e-02
2.622063062259960900e-02
2.745182599149730354e-02
2.411968893355814422e-02
2.273200179086662040e-02
2.886356819878834953e-02
2.517261749341445642e-02
2.448708928576888086e-02
2.483615145111018468e-02
2.499560266361853036e-02
2.615961631014309535e-02
2.414086984381309461e-02
2.554093123852459873e-02
2.515691478914429402e-02
2.738105150463583312e-02
2.652331914342525437e-02
2.691884557656670091e-02
2.704198106376474661e-02
2.754983231508354585e-02
2.467883154598330894e-02
2.691572413632604271e-02
2.431711138944959300e-02
2.494496846960390576e-02
2.646272595883059769e-02
2.492244357084597364e-02
2.471292889434437839e-02
2.475352852472275517e-02
2.137176077442335884e-02
2.362323979906106458e-02
2.273306037575324734e-02
2.430371323128921457e-02
2.758224278289626505e-02
2.549885179321639134e-02
2.508175015524122253e-02
2.562786937207765098e-02
2.534909896919861072e-02
2.533647926259878849e-02
2.636653962361398471e-02
2.324178669378057505e-02
2.704757165743235450e-02
2.474688214279498893e-02
2.263726687712377950e-02
2.613827552333803511e-02
2.499459994018446776e-02
2.497031960424984584e-02
2.723572952872568842e-02
2.422619616330841733e-02
2.418590594234695107e-02
2.530839116182051832e-02
2.740309693287270101e-02
2.484902846757977568e-02
2.288370973235364161e-02
2.417881853855634311e-02
2.796796102244451104e-02
2.299106583777968740e-02
2.663040045216560209e-02
2.629563754104871295e-02
2.454423264705760110e-02
2.704010271109805880e-02
2.630709776847001830e-02
2.432381550076151075e-02
2.626068397191367101e-02
2.728052259352126141e-02
2.442448766797380641e-02
2.487432291220899316e-02
2.466499969549997007e-02
2.317804888984048226e-02
2.647310077428639830e-02
2.803910391529237586e-02
2.487267934020426924e-02
2.488721214021691330e-02
2.328830555673278360e-02
2.683445693549094818e-02
2.542103989149858273e-02
2.087901215880615807e-02
2.715986135755010453e-02
2.399430968056865884e-02
2.656323865989443020e-02
2.494348931735749023e-02
2.753320911745819194e-02
2.390657026725251724e-02
2.536810758230972906e-02
2.838084756244976803e-02
2.274811530025508746e-02
2.506643473533723063e-02
2.027891744129925455e-02
2.667308574607625896e-02
2.781434890485425318e-02
2.536813828698494117e-02
2.313439230076815359e-02
2.427075644624478862e-02
2.640092913839493793e-02
2.480338116021021250e-02
2.742701016094409652e-02
2.485525113394667848e-02
2.339683692847291385e-02
2.945826889291666348e-02
2.375757530934130210e-02
2.685784397868585041e-02
2.732520715732281516e-02
2.552481622574751668e-02
2.543299238370025361e-02
2.285207017511545896e-02
2.539314324188648650e-02
2.633308927432586460e-02
2.671058912568112856e-02
2.280199918028785397e-02
2.478013250242811980e-02
2.635463183464161613e-02
2.459903307918645532e-02
2.400408012210329678e-02
2.471808142670493813e-02
2.475880927457238187e-02
2.225741374462903918e-02
2.384222356054654587e-02
2.530288830435408268e-02
2.508549919143714113e-02
2.366138456586985850e-02
2.402162330606356921e-02
2.234012875535205250e-02
2.374884120818702982e-02
2.243028195163517327e-02
2.529270925448783014e-02
2.591454080870453369e-02
2.738972024427679258e-02
2.453378123422594870e-02
2.391671429314217237e-02
2.503636567490844997e-02
2.674301935224129498e-02
2.586838985929823531e-02
2.683586802466206983e-02
2.653471253064849586e-02
2.294503558017409878e-02
2.410544722795937914e-02
2.296523475395886860e-02
2.420489528041401897e-02
2.448001825683028196e-02
2.350836207103833633e-02
2.771710596938485247e-02
2.421641578469952219e-02
2.363915516777306478e-02
2.541910787123957682e-02
2.625375860432177522e-02
2.321563242714295983e-02
2.704279850076395444e-02
2.751544129210133083e-02
2.415792549959490734e-02
2.351368683595191772e-02
2.318055667676016326e-02
2.471311774881610954e-02
2.362903504393722501e-02
2.585282871918892153e-02
2.583128822502513827e-02
2.104009963407929909e-02
2.639801989770723320e-02
2.144230966080226675e-02
2.739947247454747187e-02
2.634355556110025420e-02
2.376109425562526051e-02
2.406305210180348028e-02
2.615882805740981504e-02
2.669157685774956046e-02
2.531941437165992348e-02
2.622383645449310324e-02
2.335056091075289608e-02
2.486024486052964416e-02
2.115921486029778698e-02
2.659945670920664876e-02
2.735380447663605594e-02
2.485546185093581023e-02
2.281952311739689210e-02
2.177941997598571017e-02
2.476004600277487838e-02
2.290737169902461526e-02
2.201504888727033940e-02
2.478272020925607194e-02
2.888334269423157089e-02
2.842570325250859398e-02
2.397004184090842371e-02
2.663383249513023854e-02
2.320416564990770286e-02
2.527362899068068269e-02
2.320908190701057722e-02
2.864912939779213838e-02
2.641560134772402355e-02
2.415946949146234937e-02
2.424840849050831013e-02
2.615690293284054710e-02
2.537554543896165110e-02
2.492022443378965821e-02
2.506359715448130271e-02
2.385946920254591874e-02
2.624028153567322871e-02
2.403729709238004372e-02
2.372693819817954519e-02
2.483910570513407634e-02
2.386911751804333959e-02
2.525111893241622357e-02
2.125560039331566425e-02
2.621920277853296774e-02
2.491833461042035347e-02
2.630980554410729602e-02
2.425170723641904835e-02
2.439612879215105959e-02
2.588223563524339951e-02
2.213315677529268527e-02
2.645208575752399857e-02
2.630513589175170405e-02
2.381635692297888462e-02
2.327896745215196975e-02
2.109404883351587850e-02
2.129799959098888432e-02
2.584322181815566430e-02
2.635750810293809379e-02
2.666394291881217515e-02
2.635879214935982207e-02
2.501278293718638135e-02
2.539873529388074480e-02
2.523620847301624726e-02
2.568906792515807461e-02
2.666216652686156929e-02
2.735067675882266527e-02
2.133092577077547874e-02
2.712796840177963964e-02
2.408902324615394899e-02
2.736027552630018386e-02
2.336329521568133311e-02
2.695458881237785750e-02
2.527078436631403566e-02
2.800526631364410116e-02
2.357838427208604551e-02
2.344159149821355495e-02
2.588040953922292678e-02
2.535725721470578550e-02
2.592497911618537459e-02
2.509979338483023931e-02
2.114348562692161884e-02
2.642211439371798878e-02
2.375367791454088134e-02
2.393514152291185970e-02
2.719660056036649065e-02
2.523683349928299013e-02
2.442192457319110679e-02
2.662236935661930690e-02
2.803399191746025129e-02
2.490605521011957091e-02
2.417899223934243461e-02
2.383130897078608243e-02
2.536598278504320972e-02
2.793443008363266991e-02
2.363774434391455528e-02
2.780702848153347728e-02
2.507235777343847297e-02
2.540348886522007799e-02
2.375319934648853146e-02
2.351423346436025061e-02
2.547334285552515371e-02
2.242065869394196595e-02
2.615587317860445030e-02
2.265009324802562396e-02
2.646121708456068353e-02
2.614895840413844139e-02
2.432559345205258933e-02
2.369622609809679883e-02
2.857739246676986589e-02
2.280569688896252542e-02
2.702953451845043278e-02
2.515739672051758510e-02
2.700176180474254603e-02
2.512210192479477286e-02
2.348920333334962585e-02
2.600855322380939486e-02
2.800238578355105507e-02
2.657412738419419329e-02
2.765547109306869950e-02
2.533709508265062638e-02
2.329263993945202005e-02
2.965503604629105353e-02
2.247444140904678381e-02
2.410855913063199643e-02
2.556434677271472028e-02
2.793807669075090358e-02
2.615748591170324530e-02
2.389430633147105257e-02
2.503235384011396475e-02
2.371734219938627722e-02
2.080367076185576231e-02
2.139902905385352230e-02
2.424495835867172822e-02
2.336869822780384201e-02
2.451285899900444015e-02
2.429777391686462756e-02
2.653429252955467887e-02
2.565105242976548419e-02
2.434178217197097843e-02
2.313593100343312725e-02
2.720165959729090380e-02
2.560675502724221037e-02
2.381900937014324801e-02
2.307798338058399817e-02
2.648811064106145613e-02
2.667656566327802209e-02
2.560783893717101523e-02
2.593209735495746390e-02
2.596829066501715397e-02
2.684968831944998732e-02
2.639759632051230306e-02
2.641766782955180456e-02
2.474368028315536774e-02
2.710767841876483841e-02
2.268686515155627151e-02
2.317077645088897603e-02
2.409396151649185677e-02
2.185560883805864538e-02
2.429249437633068665e-02
2.523212385313713599e-02
2.516224465726322676e-02
2.637511075292059762e-02
2.578926483873425490e-02
2.640515132381209690e-02
2.135251672756590530e-02
2.933297869235078001e-02
2.344194136548182622e-02
2.745101259656037782e-02
2.418433998897455764e-02
2.428977383669370105e-02
2.305440567142547081e-02
2.538671101458953722e-02
2.433105202903264666e-02
2.379005204711887728e-02
2.549850648687473562e-02
2.473040322139089323e-02
2.568452134418828040e-02
2.213886708318789018e-02
2.474385422582833782e-02
2.718613107350225863e-02
2.362415366383299742e-02
2.600065007948504370e-02
2.324740794051417467e-02
2.460125347151956993e-02
2.670538670985440205e-02
2.698723455387122550e-02
2.666244856856028397e-02
2.779997215187673607e-02
2.735603433259238548e-02
2.582164839028615669e-02
2.674657007117574661e-02
2.339892879794553890e-02
2.641713201320358695e-02
2.301541581035454129e-02
2.607371444665299715e-02
2.427385659797298006e-02
2.471120498934932172e-02
2.208424133582969143e-02
2.486975741073350205e-02
2.549387022850158405e-02
2.306539852461711101e-02
2.483323461923056877e-02
2.826224101194621877e-02
2.654015227858467704e-02
2.814638822740691063e-02
2.347593689461590152e-02
2.303901838462727933e-02
2.342265879276472090e-02
2.609827843569506936e-02
2.402534754821913920e-02
2.530725717544966141e-02
2.534181947933446255e-02
2.607756739212919311e-02
2.722789296008554585e-02
2.750400154260354210e-02
2.668602569960642698e-02
2.462010867932311678e-02
2.641880248588106272e-02
2.378288266863155809e-02
2.682971403396572363e-02
2.747171133114617927e-02
2.335296710277299723e-02
2.551861300039262939e-02
2.621532293622364646e-02
2.445305129159150090e-02
2.435025281414433113e-02
2.744637203536369474e-02
2.566155015909194620e-02
2.439965569815340241e-02
2.774936715006028065e-02
2.492502195818381214e-02
2.386984485004293999e-02
2.507075228418855634e-02
2.389448145975858404e-02
2.560906963951567472e-02
2.121216337982984382e-02
2.495077355097795324e-02
2.270216681774715750e-02
2.393437583519324521e-02
2.517362118430404791e-02
2.466694001359668806e-02
2.765120470177487647e-02
2.438066971039437245e-02
2.260107206025112683e-02
2.162994080497487176e-02
2.690752647219702212e-02
2.707103340455290982e-02
2.426757085155501273e-02
2.876393590276976261e-02
2.808967624926946016e-02
2.842413833206178936e-02
2.514331791296408811e-02
2.650020488410747069e-02
2.272770886813734598e-02
2.542819179012809072e-02
2.463727237190630956e-02
2.349937700400961393e-02
2.585723196201428903e-02
2.414893216113909655e-02
2.271939494505953103e-02
2.399477365492867428e-02
2.453466377932572370e-02
2.361494173263722560e-02
2.252681112624135493e-02
2.798006891385183825e-02
2.853584226124865342e-02
3.004084316481250849e-02
2.498844936605917541e-02
2.264329241724127861e-02
2.392240008703325205e-02
2.359061284580131479e-02
2.357292000030717857e-02
2.822355697770466409e-02
2.328673854466011689e-02
2.436209639761269252e-02
3.051758905498521204e-02
2.590955597684931055e-02
2.608051531069847939e-02
2.315302162422553864e-02
2.357697161827540175e-02
2.504916881163720896e-02
2.401135429466250831e-02
2.422741142838369388e-02
2.610808490199604745e-02
2.458497519805796436e-02
2.689801341886595767e-02
2.553791374830800126e-02
2.669671205939192979e-02
2.516416061619177955e-02
2.791752018387268219e-02
2.522260762651325899e-02
2.720985021499590720e-02
2.796245155103054686e-02
2.484001734689971277e-02
2.901133686833129791e-02
2.333867728939674133e-02
2.380171146721547781e-02
2.630882738574139013e-02
2.512386013417756622e-02
2.312989828653874702e-02
2.334700832819475158e-02
2.207310340390755687e-02
2.242561950526167705e-02
2.442145252671992783e-02
2.782040475004384991e-02
2.433250038351410238e-02
2.564400782908571319e-02
2.433252288177677192e-02
2.512780464808260505e-02
2.236663360842085224e-02
2.648614040202906458e-02
2.290736537192725533e-02
2.206476074089072995e-02
2.206719583393980041e-02
2.188858570548384702e-02
2.846965047925681044e-02
2.426822418628333741e-02
2.420313511523123490e-02
2.729588622717702209e-02
2.546487596396055167e-02
2.487686402607196950e-02
2.215870402579767778e-02
2.485660051225717718e-02
2.457047025399519691e-02
2.221242584064554715e-02
2.618228381353564227e-02
2.295384412525613635e-02
2.424291253185711231e-02
2.363902856918165957e-02
2.372900753780229216e-02
2.302761052072803752e-02
2.826476870057937490e-02
2.599723015289147690e-02
2.649691727844279143e-02
2.119407687457252470e-02
2.143811017965089119e-02
2.821517098870861620e-02
2.412626298428907634e-02
2.575860263243865897e-02
2.371115068479176524e-02
2.684144561465532167e-02
2.562180296346261779e-02
2.648181820719268040e-02
2.585621993404271443e-02
2.498371773404382476e-02
2.495770800089688879e-02
2.528562866969144562e-02
2.437295355728083188e-02
2.655120840019097733e-02
2.843420059785268725e-02
2.627590023630040419e-02
2.341955804058948321e-02
2.701259521179901965e-02
2.235282793464205345e-02
2.789096151199276993e-02
2.737030696224111020e-02
2.950317877231046007e-02
2.493623530022336457e-02
2.743148029251295944e-02
2.397628093837158095e-02
2.239120280546899600e-02
2.509694328224456802e-02
2.013055988639146990e-02
2.720721954113492283e-02
2.730392016314755685e-02
2.816466950270250097e-02
2.763631003722106724e-02
2.810885969886861221e-02
2.496008423538686322e-02
2.370901054656868179e-02
2.526661674758002088e-02
2.306213910791529362e-02
2.415374221884443451e-02
2.217467715340487935e-02
2.374364655704930965e-02
2.096741592133883475e-02
2.873132576451412762e-02
2.174409373917840851e-02
2.473893772013438519e-02
2.397048551640751715e-02
2.480462798173227804e-02
2.853350146506458337e-02
2.318535104899325378e-02
2.311677821216781906e-02
2.365004204043644198e-02
2.281130246201725983e-02
2.384399062296884211e-02
2.670822997675978069e-02
2.794424719717658601e-02
2.456580421433969541e-02
2.696839884198185683e-02
2.809829087334033207e-02
2.559165668815409356e-02
2.471764445093798529e-02
2.679204681033798066e-02
2.528437206163707679e-02
2.464670598313159489e-02
2.489651721156700692e-02
2.566160836362420955e-02
2.904744821365572160e-02
2.773505884828989312e-02
2.507384404991071236e-02
2.463692003260262511e-02
2.153227415096921338e-02
2.206451895141602754e-02
2.236894596750264169e-02
2.608984638829972211e-02
2.515251467140124098e-02
2.368573010145424290e-02
2.698548502828353179e-02
2.343011502227047155e-02
2.484189421537761830e-02
2.230659209555893238e-02
2.413107056575011095e-02
2.772518507757289197e-02
2.445240821793725691e-02
2.684440755849377622e-02
2.249876327256275163e-02
2.292739476384332217e-02
2.295207809030286664e-02
2.250354862109428880e-02
2.620162955222817697e-02
2.630588493140131878e-02
2.482317908864276404e-02
2.990775811442133655e-02
2.812825408156819848e-02
2.606804063524941970e-02
2.828252539437010535e-02
2.413090963671141523e-02
3.021581412594144186e-02
2.718919787102548613e-02
2.712727595156416011e-02
2.516963657261693521e-02
2.320264023584129101e-02
2.751398180962952994e-02
2.773898479425104119e-02
2.549493239765945191e-02
2.433580557608168091e-02
2.716521611948151740e-02
2.451685790829334979e-02
2.605136904937570969e-02
2.599020076055561651e-02
2.519339806880962346e-02
2.151012254886898456e-02
2.130320501921830270e-02
2.480302524100853889e-02
2.600272535526411757e-02
2.586059696040824210e-02
2.261370253144044315e-02
2.446428144707909341e-02
2.855408997818501687e-02
2.386532747292734527e-02
2.799646682066779871e-02
2.663243544591666415e-02
2.265787610448455336e-02
2.435249376201614746e-02
2.548922435540306591e-02
2.346723554102705944e-02
2.686647896294117738e-02
2.783237777692052287e-02
2.253254230486446616e-02
2.561781444634625426e-02
2.449089898918259747e-02
2.374938173917096398e-02
2.706513799089624306e-02
2.243554285956755184e-02
2.924016697147124172e-02
2.685703140563752353e-02
2.648205543418871710e-02
2.509585199974027556e-02
2.552001182562935178e-02
2.547696738594214597e-02
2.395069224132855001e-02
2.408549397588656896e-02
2.742542160013262259e-02
2.527297280874598456e-02
2.539511977615862073e-02
2.581449431606608683e-02
2.301152829792832769e-02
2.396247969690097623e-02
2.453029931571696839e-02
2.450051778150070039e-02
2.784448710661275098e-02
2.667688282980263184e-02
2.740321327349522218e-02
2.855446378097820093e-02
2.373232648320574081e-02
2.610719922217563660e-02
2.977236505536088457e-02
2.210100334171862663e-02
2.718350543192641841e-02
2.556406901637910470e-02
2.713736067866154983e-02
2.576255049819660414e-02
2.415068840774878267e-02
2.474405731973877004e-02
2.824760174436210039e-02
2.601617537332287511e-02
2.623287240658552302e-02
2.522091040397654235e-02
2.290855837902773529e-02
2.616708554358517305e-02
2.680748836358205073e-02
2.545692451777318427e-02
2.524135506101753135e-02
2.580722954905300542e-02
2.481408040405192264e-02
2.406930812599715822e-02
2.401992611680636713e-02
2.613189232011344995e-02
2.231273243562166206e-02
2.622890446584964785e-02
2.888096256694402258e-02
2.478680998563124668e-02
2.673725000741626265e-02
2.770840024626889872e-02
2.548698987486125098e-02
2.726694248397254147e-02
2.462401153827827732e-02
2.509733645645679384e-02
2.237510171176137000e-02
2.890040998623623347e-02
2.154969184547293748e-02
2.507174665276070205e-02
2.348899351323875673e-02
2.556798209794326412e-02
2.707420981435169904e-02
2.691636304297787691e-02
2.412653774846214641e-02
2.774032341844015828e-02
2.266410790898210764e-02
2.213987286619742423e-02
2.508933402267098101e-02
2.602792242056298222e-02
2.232037205057166296e-02
2.281285174560322010e-02
2.638663274793645597e-02
2.694836054037776443e-02
2.523371475989926588e-02
2.631676865953434807e-02
2.575554714385309973e-02
2.765504210119432496e-02
2.442949424471524411e-02
2.498217570066317561e-02
2.768274552265117747e-02
2.354473755493752263e-02
2.741335972239571442e-02
2.553279662796120383e-02
2.429828029094571393e-02
2.814794552271712366e-02
2.430842014312939448e-02
2.685199252408293838e-02
2.353897056323030895e-02
2.498370146080821849e-02
2.274669408927929015e-02
2.359917733851457991e-02
2.394946868517311075e-02
2.647563661936753326e-02
2.599756159527650060e-02
2.563354248959126905e-02
2.551692615609935447e-02
2.476330571338719935e-02
2.730522708828329870e-02
2.994896830152608824e-02
2.563282050395353576e-02
2.512996048972096497e-02
2.659781956573792350e-02
2.412039372612236401e-02
2.813576330320588514e-02
2.458261886659501155e-02
2.474992286507139358e-02
2.465146828935094528e-02
2.250397270101269290e-02
2.620000824742090006e-02
2.382705278033227236e-02
2.377987940711232331e-02
2.540249566840857218e-02
2.459113765991916695e-02
2.454253856533517714e-02
2.581425207250132026e-02
2.662842980718176447e-02
2.732922543601314438e-02
2.473533024065840621e-02
2.659732886917451355e-02
2.710170920670519276e-02
2.643941196223319190e-02
2.543390162052806477e-02
2.274092632836839309e-02
2.668271290398697634e-02
2.703881546343190473e-02
2.299255493688683732e-02
2.557645489307234718e-02
2.216335030493858660e-02
2.565751512842944296e-02
2.689570479278096879e-02
2.603023812467654061e-02
2.642719889243064918e-02
2.478605488008154070e-02
2.584348261945644890e-02
2.254167932449615760e-02
2.351365074040354108e-02
2.503798064059386055e-02
2.782794283070589778e-02
2.472971575297756158e-02
2.445398345453932143e-02
2.822012679094279899e-02
2.349125221106147798e-02
2.531294881697322002e-02
2.688124937116721444e-02
2.134116979061349492e-02
2.531911775941073084e-02
2.662160224336691111e-02
2.674039143014629236e-02
2.377587497513287615e-02
2.202241764260792767e-02
2.510447520307874589e-02
2.473478057134512187e-02
2.641749967717959072e-02
2.834809526182146058e-02
2.295830976105482993e-02
2.649137230769816470e-02
2.458150376438254445e-02
2.539753679614871473e-02
2.498303481888280997e-02
2.801866451057741930e-02
2.662801139712131157e-02
2.630247679235409031e-02
2.682188957961041328e-02
2.457342533358946451e-02
2.502896737802563082e-02
2.726035682234644042e-02
2.681664060774938477e-02
2.316655107397486493e-02
2.726801470566649760e-02
2.631968245805797052e-02
2.143267188093218520e-02
2.641261409728835191e-02
2.521237706365102305e-02
2.568563368339849690e-02
2.316421039033995585e-02
2.578401797660022365e-02
2.567427857531554350e-02
2.429477572403609953e-02
2.427275032676210267e-02
2.561368697872505942e-02
2.452573300580745269e-02
2.540379606373664029e-02
2.696897049912325151e-02
2.488549380671375294e-02
2.313780514449362974e-02
2.787610193301644224e-02
2.285746196106218375e-02
2.814691801599615226e-02
2.330627006682257224e-02
2.879008689890608791e-02
2.243662075107220183e-02
2.383065852512408420e-02
2.556727514828957201e-02
2.586308784861507393e-02
2.662979722052143117e-02
2.204577888719301201e-02
2.213871214841245383e-02
2.839234583007727714e-02
2.430247181436635817e-02
2.498526473976308421e-02
2.564287058933320540e-02
2.248284310829839344e-02
2.505788619254226135e-02
2.379213068239462506e-02
2.513038820159625708e-02
2.894160561739767337e-02
2.333637212783641959e-02
2.303557013614073931e-02
2.557686482274550491e-02
2.434632400550363826e-02
2.558219032361719325e-02
2.301753280060338941e-02
2.213516380825757829e-02
2.364566776876221924e-02
2.337340718752231247e-02
2.338935336651212435e-02
2.462385961823421870e-02
2.284708301181238507e-02
2.780659805728896705e-02
2.808922284086906584e-02
2.933762756002824060e-02
2.279216983814485661e-02
2.236153185929160361e-02
2.528012970898620149e-02
2.420696317583250975e-02
2.544828207327327202e-02
2.732866525243074496e-02
2.609683782026602297e-02
2.706414607095092642e-02
2.672975749809878079e-02
2.620359561170682028e-02
3.039782590426302195e-02
2.248265056775936022e-02
2.697989391846234222e-02
2.808033058378137103e-02
2.688759536523227869e-02
2.165746383577219630e-02
2.493943461887582203e-02
2.644836618497551847e-02
2.355576793715138256e-02
2.767037648186843057e-02
2.355743365693957481e-02
2.816540318725931427e-02
2.409114005928500793e-02
2.579902800521363671e-02
2.719519947352781047e-02
2.362389918144948073e-02
2.414655646667559011e-02
2.297668655837677501e-02
2.619203726842219901e-02
2.695784986992375357e-02
2.718872703628691379e-02
2.437960581970076077e-02
2.506443989898675742e-02
2.682601296927849058e-02
2.435725058987797328e-02
2.407204701619362897e-02
2.738637362155839014e-02
2.619684000302676535e-02
2.262368560903626341e-02
2.710934738042042672e-02
2.966852621591656303e-02
2.321347387038302790e-02
2.523754226558262356e-02
2.369858375517289173e-02
2.178788049753285772e-02
2.429459524700106759e-02
2.560297363394380132e-02
2.484162093445963643e-02
2.659009843779331847e-02
2.471364817930019747e-02
2.580653741561131712e-02
2.637149235429401412e-02
2.447499343631750340e-02
2.306656917496132525e-02
2.529547860756271860e-02
2.444794171843246711e-02
2.607437809317544528e-02
2.603329709097622693e-02
2.455108612042109298e-02
2.396070983978210861e-02
2.421241931518407220e-02
2.560651369779917003e-02
2.358405696502295298e-02
2.649838961696735634e-02
2.476087902622019568e-02
2.422022997162691371e-02
2.835656342876783503e-02
2.903492777227139471e-02
2.722107610939079880e-02
2.199896188987159398e-02
2.663278112523596863e-02
2.503996518036628177e-02
2.593980507048611675e-02
2.577146966639376133e-02
2.317343372362276263e-02
2.391697739963968145e-02
2.479588153504508688e-02
2.620570230471980927e-02
2.793190311216255106e-02
2.359135035784277329e-02
2.305923438363987471e-02
2.471466349674159707e-02
2.350642764393935658e-02
2.425291702282606626e-02
2.285788120144065239e-02
2.537263778388431507e-02
2.634896563959692947e-02
2.596838915217620017e-02
2.500913878614878863e-02
2.414237775162832167e-02
2.850393068952809805e-02
2.770153328486308839e-02
2.730248163354324561e-02
2.699655359077501871e-02
2.626463717423331914e-02
2.785719397420098609e-02
2.541932834025675478e-02
2.483727353118059256e-02
2.455344482187469743e-02
2.363423274444735947e-02
2.570589700352421750e-02
2.110181296422470112e-02
2.491117500923663644e-02
2.605334297102783817e-02
2.486230012518219831e-02
2.623112401468184404e-02
2.564603942912334344e-02
2.417220278076034554e-02
2.150987718153133527e-02
2.757920832087821031e-02
2.905372202260632364e-02
2.577777324969407480e-02
2.338636514388432730e-02
2.645559196114256537e-02
2.808636370106350894e-02
2.536106740258249614e-02
2.596083464640699945e-02
2.494668195260789714e-02
2.577631982937025196e-02
2.375418914252076796e-02
2.606899113833760842e-02
2.569837156765343925e-02
2.247530916805201909e-02
2.430887277899638002e-02
2.334184399962302078e-02
2.954620102714904453e-02
2.339565515413625021e-02
2.515566602762823664e-02
2.725665251035318953e-02
2.483582641405605168e-02
2.572945955864145220e-02
2.252234392458256351e-02
2.519924861441480077e-02
2.439573658134783565e-02
2.383973140086986797e-02
2.723945413358862949e-02
2.369383693476853972e-02
2.924563028252301009e-02
2.300496732648255743e-02
2.241830608855092249e-02
2.813793134134065857e-02
2.239992407534335817e-02
2.604469437995426614e-02
2.503703177833601842e-02
2.437509552658843545e-02
2.343576835816876813e-02
2.517133698201292485e-02
2.681026017624763003e-02
2.537236034189976203e-02
2.534809777482399662e-02
2.282704281113040468e-02
2.388851683474634002e-02
2.505062870669222744e-02
2.842054390826607643e-02
2.498238397608936595e-02
2.375267828001588477e-02
2.568498830520017651e-02
2.518183775908600791e-02
2.467526986571857636e-02
2.433380243923169428e-02
2.556854956349946875e-02
2.307805203293251950e-02
2.546964980589987160e-02
2.590592318257746440e-02
2.712180965487570247e-02
2.819034767283635709e-02
2.446280968579708781e-02
2.378196895362711880e-02
2.788420906484690917e-02
2.564735268327285669e-02
2.416141136605689382e-02
2.813962097715464947e-02
2.632632410408937071e-02
2.746262746658023959e-02
2.415356380417141985e-02
2.368505854339001196e-02
2.337002061819887927e-02
2.542612321325623051e-02
2.555125553196606683e-02
2.422092019948732244e-02
2.603170604677438119e-02
2.317049262218587660e-02
2.135627101214050000e-02
2.377946087596323477e-02
2.539058923055199576e-02
2.428820817328804921e-02
2.088556646312933820e-02
2.394865790558478244e-02
2.455535668037254343e-02
2.583280019253580972e-02
2.413160705910701725e-02
2.736169887446270738e-02
2.641410184167036421e-02
2.429753145526685962e-02
2.018351752119512330e-02
2.761486426098664834e-02
2.527443004050050970e-02
2.677870286360285040e-02
2.339865198422894088e-02
2.260077152002649623e-02
2.670691240772600852e-02
2.933068039756717843e-02
2.240491962939407389e-02
2.295174812232356198e-02
2.699706845297373745e-02
2.408867495325336602e-02
2.521842334456402684e-02
2.453605229017881764e-02
2.540830326929696681e-02
2.485580322306289031e-02
2.453292581912796047e-02
2.789243214193365059e-02
2.612780751351486200e-02
2.784707198315201915e-02
2.573952414255065851e-02
2.526054080866443202e-02
2.170449074216752525e-02
2.449976222572087386e-02
2.700433692930965732e-02
2.471428150843936467e-02
2.477364188060181618e-02
2.522452491384709686e-02
2.252850448617372062e-02
2.602699499735824235e-02
2.490289530378680255e-02
2.645145332445393224e-02
2.359318615567323682e-02
2.158292481234979840e-02
2.547029021168360774e-02
2.334753470788794930e-02
2.584695896854216635e-02
2.663184576771819578e-02
2.371188840579068965e-02
2.487852686640974753e-02
2.244161158619338223e-02
2.451946317189009072e-02
2.419432973353002544e-02
2.638512856923515282e-02
2.552116815058994362e-02
2.467131776018319581e-02
2.306257239409881948e-02
2.486374385831728942e-02
2.510497475199237674e-02
2.642759133363406163e-02
2.561809195875008535e-02
2.806666466325830750e-02
2.440428765470490508e-02
2.302162075924214096e-02
2.435315750331477208e-02
2.416717921133452324e-02
2.756621550128663181e-02
2.433533789973905265e-02
2.785441797613976561e-02
2.679182300641915274e-02
2.608925419151756145e-02
2.446276695899819373e-02
2.630875663030594891e-02
2.446589270803803048e-02
2.501625190156165496e-02
2.315240495026766113e-02
2.583824758943130753e-02
2.501935771404703232e-02
2.330358127133992652e-02
2.723682558525505198e-02
2.354581026616324804e-02
2.147380806115349247e-02
2.345666108012329359e-02
2.199598706647156593e-02
2.365072706189786517e-02
2.712254991122133030e-02
2.815739118585255246e-02
2.550941040536041857e-02
2.277639710692903885e-02
2.531130890851977441e-02
2.550634079672325916e-02
2.532489162339910879e-02
2.426067518535039713e-02
2.427773818248462820e-02
2.626286478220748663e-02
2.317837617244971476e-02
2.598709510163087558e-02
2.264448833503418176e-02
2.478891997476502518e-02
2.432145563126734619e-02
2.764459843329042724e-02
2.592538920599993593e-02
2.527428479303689760e-02
2.289987522958275568e-02
2.675674668545472562e-02
2.318844642184201416e-02
2.394970409923847729e-02
2.634501296914290580e-02
2.615093631484678022e-02
2.614276146086199487e-02
2.452223151524644471e-02
2.345777623821318839e-02
2.551585248879265425e-02
2.414399712070071369e-02
2.409901216561705431e-02
2.561755546417521928e-02
2.297363127383809586e-02
2.257202084320151028e-02
2.266396716117891411e-02
2.631137717220700598e-02
2.305775979833392733e-02
2.481739216111661026e-02
2.470622157735462288e-02
2.613006255144232487e-02
2.583800559169408331e-02
2.386422641184524768e-02
2.300202564193488258e-02
2.888069632098084344e-02
2.570899328051996086e-02
2.473426120027820418e-02
2.055726405073650051e-02
2.268440721378032349e-02
2.171857622440754101e-02
2.742720259597031598e-02
2.648480653754204869e-02
2.686231240883754992e-02
2.406383263836655087e-02
2.236144926777345818e-02
2.584333894683031596e-02
2.434222125587874597e-02
2.438391750652402559e-02
2.538150228053838442e-02
2.524956814413452724e-02
2.650355813699577928e-02
2.459534502075798323e-02
2.610752952360556253e-02
2.635449897117776025e-02
2.637966481204964686e-02
2.585397169191732888e-02
2.603383368967054218e-02
2.505624648839487392e-02
2.637794115199708356e-02
2.726506275547512306e-02
2.479560350791600726e-02
2.338089860847388998e-02
2.549090864267590864e-02
2.350273891544257462e-02
2.158052988735324751e-02
2.494622872637125913e-02
2.735417677277377987e-02
2.585079343935558008e-02
2.661305578228985447e-02
2.265930685034855604e-02
2.711322571187674280e-02
2.527194142538513252e-02
2.601756135321688784e-02
2.726082319599402309e-02
2.529956164251430037e-02
2.636082277010691477e-02
2.970486549634953136e-02
2.422456696561734249e-02
2.265861589377373558e-02
2.364927370510918128e-02
2.267552025592686066e-02
2.577457560919614935e-02
2.724769872738239812e-02
2.525431733746616794e-02
2.902130937914312175e-02
2.612634999489530513e-02
2.634042639608658726e-02
2.236425576186433506e-02
2.742904401602641248e-02
2.598675257696728830e-02
2.314659320222551414e-02
2.418453404278248994e-02
2.464889805288386637e-02
2.249973184931256670e-02
2.382895660874352270e-02
2.458864646802528045e-02
2.434221882872672146e-02
2.613913981559938537e-02
2.654318141713635226e-02
2.479532627965785538e-02
2.376035992937323635e-02
2.257401174566980862e-02
2.574059410369155393e-02
2.508700815993070848e-02
2.133464752007601176e-02
2.464906477632599485e-02
2.354764023235497022e-02
2.452967839040105444e-02
2.447807115128039154e-02
2.488145042245236416e-02
2.597687174922229392e-02
2.720716474301233118e-02
2.760668567922261105e-02
2.674928983121611578e-02
3.069478104980779415e-02
2.516318677388751021e-02
2.399059792472371319e-02
2.122606907359125133e-02
2.727618778502996846e-02
2.504457133271786179e-02
2.808196927455839167e-02
2.884586895908059986e-02
2.322705830525572529e-02
2.717635184494892817e-02
2.816877585767933040e-02
2.125864295173502186e-02
2.460633040202945057e-02
2.880772189293940785e-02
2.625280531536382592e-02
2.579537253930844903e-02
2.603699496235595268e-02
2.621916755258632548e-02
2.624435243660590278e-02
2.411793318505246059e-02
2.724170772463486989e-02
2.559711018542132691e-02
2.722973476493714684e-02
2.667715439835434410e-02
2.588876379222411483e-02
2.687995992335677140e-02
2.346989980865471503e-02
2.389207629720692047e-02
2.272191991515839365e-02
2.709391665710310371e-02
2.671228876361768020e-02
2.621411179315601483e-02
2.433003109791442506e-02
2.609230153746237499e-02
2.799320732605486972e-02
2.208315421209969959e-02
2.328943430289199742e-02
2.901687006871785102e-02
2.405839784854814714e-02
2.899183556961048083e-02
2.274857234823662866e-02
2.559439771107712563e-02
2.660821786273518882e-02
2.547191834362845866e-02
2.259255481404672666e-02
2.464904148485029187e-02
2.588930964371859850e-02
2.127520181467738858e-02
2.605308656915760954e-02
2.344610326898918795e-02
2.636540535910174982e-02
2.532205040992348277e-02
2.679918447365996215e-02
2.698356381483490649e-02
2.332591272923080841e-02
2.740846100544562514e-02
2.332953727857728018e-02
2.615906115423425465e-02
2.487001131589022113e-02
2.441310476055845446e-02
2.420561449162587919e-02
2.530601339005954589e-02
2.367744396004657984e-02
2.321202076689139054e-02
2.433215643723554353e-02
2.509553103272106969e-02
2.438291556866130014e-02
2.526672409880596770e-02
2.425520281380317070e-02
2.682540460410400354e-02
2.324214435141043478e-02
2.196164544731104423e-02
2.855856901059607850e-02
2.523594313546302301e-02
2.208915488535613189e-02
2.729102617125788235e-02
2.712910037466027477e-02
2.390856603560228763e-02
2.654345533314210817e-02
2.394478598351012025e-02
2.323469760501646261e-02
2.583316219906032010e-02
2.647778363241035798e-02
2.891954188230405273e-02
2.941551909803730852e-02
2.380114322873445876e-02
2.589912674913263588e-02
2.699693659916308983e-02
2.630974900640940806e-02
2.618951146784878961e-02
2.438438726051667463e-02
2.650701681243722643e-02
2.330782768018067538e-02
2.435426850759191825e-02
2.232540098110826279e-02
2.349975497473783329e-02
2.247704504849511870e-02
2.449156269572012184e-02
2.483836901055968410e-02
2.491433282449591682e-02
2.313289158258662048e-02
2.802602982639927284e-02
2.787117423423459209e-02
2.131118035222793333e-02
2.657535904960958706e-02
2.925113178372554593e-02
2.596939248787211510e-02
2.770944189115825962e-02
2.462335288799534505e-02
2.814415531642008167e-02
2.474206350240349891e-02
2.514660052788662142e-02
2.341448983859433300e-02
2.755276153837926678e-02
2.461461573763135124e-02
2.517848797387048712e-02
2.550882876618246892e-02
2.464596565248603974e-02
2.705528807143579850e-02
2.832691321837407447e-02
2.187484126933315898e-02
2.422167164581878751e-02
2.409964504203218963e-02
2.504692801067684091e-02
2.306415673086055149e-02
2.487640189537537738e-02
2.724468386062714464e-02
2.542596068320657210e-02
2.466952128417177620e-02
2.397801448243893491e-02
2.564156698753189065e-02
2.217399563127232104e-02
2.483998169907830622e-02
2.552979258978048394e-02
2.262171564898566439e-02
2.861065399281772711e-02
2.014401977549217654e-02
2.721030966832015119e-02
2.574216465979461271e-02
2.557357159700349158e-02
2.425018599266813221e-02
2.620385980243121471e-02
2.391922584908144286e-02
2.506015854959021266e-02
2.967639706862237881e-02
2.758541559529566201e-02
2.657003317406129300e-02
2.416223348784895045e-02
2.615799363431048352e-02
2.557748468762973543e-02
2.694073728932928555e-02
2.516530485797144334e-02
2.452916662805637929e-02
2.764478526514039039e-02
2.415721605081650597e-02
2.450286533379789425e-02
2.466960675543685907e-02
2.377169790406079980e-02
2.404028046488733070e-02
2.643524725142076467e-02
2.433685945323309230e-02
2.630817981171278130e-02
2.716077168506697906e-02
2.326903935019212014e-02
2.377468235131198829e-02
2.362053362750520316e-02
2.674655555230964765e-02
2.660581686649145933e-02
2.524011777243507712e-02
2.447318320803815520e-02
2.721660274297725210e-02
2.557750892169339749e-02
2.584866825495007667e-02
2.600734356897634394e-02
2.382326424343054680e-02
2.806811907131575787e-02
2.482884400610750608e-02
2.551351916529196601e-02
2.740147158816554421e-02
2.290178687223251922e-02
2.541045404308085384e-02
2.767213727976628942e-02
2.245798712351612658e-02
2.728388402973304719e-02
2.732738546755320019e-02
2.368666478702421974e-02
2.264749780185205605e-02
2.574746275200364559e-02
2.825585453714479084e-02
2.420461882095470071e-02
2.610353673552372883e-02
2.353107931668737760e-02
2.338421880456804242e-02
2.397687926046046178e-02
2.684297043852770792e-02
2.497213924131594376e-02
2.329426370246164002e-02
2.661827559650749644e-02
2.781314873218012143e-02
2.482573073300579219e-02
2.316582670197228980e-02
2.561999262586740767e-02
2.636737285528208824e-02
2.669858727091893244e-02
2.645404448685255774e-02
2.625578543129594711e-02
2.700177048957098924e-02
2.584134008376005875e-02
2.238352432720103896e-02
2.562125056407916351e-02
2.647864983512528136e-02
2.294129266160739242e-02
2.257409879971332065e-02
2.402926719763186225e-02
2.642765860640479067e-02
2.708603461344325294e-02
2.684141559323008006e-02
2.596108614991951211e-02
2.673162630984686830e-02
2.355953591656007387e-02
2.361917076430157178e-02
2.436589074703481017e-02
2.572987818584484415e-02
2.629440871473810726e-02
2.412692245071986624e-02
2.633147062915022416e-02
2.475662429813291210e-02
2.717832431334244597e-02
2.454929041393415570e-02
2.252004383569583892e-02
1.864194620150633197e-02
2.448446666653110448e-02
2.273629001370718744e-02
2.487489623900972571e-02
2.343958730055778830e-02
2.398195088479008336e-02
2.576614832751879594e-02
2.714190740526030779e-02
2.268799179747705078e-02
2.563778825087221699e-02
2.744881943379027384e-02
2.451216862230874358e-02
2.431812767373095832e-02
2.407741173192372644e-02
2.348221900400136730e-02
1.999930734515011077e-02
2.839815297367191682e-02
2.500779709769624173e-02
2.274243415110286173e-02
2.855279616388366887e-02
2.403368916201314986e-02
2.535528894496040520e-02
2.294584521033999486e-02
2.630816382764608607e-02
2.728984816710986611e-02
2.632262647755464341e-02
2.176992997318870013e-02
2.447229340165632885e-02
2.315398832333009568e-02
2.504997824334652748e-02
2.407119494424839537e-02
2.680651344286257010e-02
2.580534447709357040e-02
2.586087292804420054e-02
2.191502696762236482e-02
2.782391766729449406e-02
2.272856050204949754e-02
2.588255617541064188e-02
2.864615296900607094e-02
2.570228575316439376e-02
2.335184785453230799e-02
2.527374515979683572e-02
2.561170405658091259e-02
2.244359248648195027e-02
2.223285302489298731e-02
2.549269908245773916e-02
2.719192921044701408e-02
2.133791049605228765e-02
2.667171234633792035e-02
2.555592027522875231e-02
2.379032858764415156e-02
2.287220801477877000e-02
2.721074397594123312e-02
2.364101730022970249e-02
2.698646694397674808e-02
2.620191513521493223e-02
2.349372882885346694e-02
2.557170875481600686e-02
2.487878894478167194e-02
2.631099841454767260e-02
2.808148572018766276e-02
2.810239413811439421e-02
2.339485263970505352e-02
2.468918145485441903e-02
2.529148139304114237e-02
1.717526351908560053e-02
2.149267476060069335e-02
2.510673254464666077e-02
2.510884495344025552e-02
2.637430666084666919e-02
2.504237821877219536e-02
2.563789132078100191e-02
2.526117004957633902e-02
2.545058906492120646e-02
2.520763490544629046e-02
2.680106158511435036e-02
2.617937075159935262e-02
2.618476000163578662e-02
2.532088163409685483e-02
2.286181613840396545e-02
2.538889142387815157e-02
2.566936273793970699e-02
2.487635559768504659e-02
2.384943433645851998e-02
2.903062318019328236e-02
2.257256166053300470e-02
2.501799921364594378e-02
2.444741850414813497e-02
2.770214930886663596e-02
2.513993299917181498e-02
2.450109523208529941e-02
2.619158857646741029e-02
2.530189446883385554e-02
2.542970676774987393e-02
2.436341469632528553e-02
2.608809237980802900e-02
2.320436683936724642e-02
2.542026210436959185e-02
2.516252115606741960e-02
2.448526232394257138e-02
2.426021672281626629e-02
2.419664340947020459e-02
2.340910432629763477e-02
2.754308293797568669e-02
2.642299523961614410e-02
2.556562012231757344e-02
2.276519940259485314e-02
2.663727083071311397e-02
2.448763654412399599e-02
2.745067782241063931e-02
2.477720710148232849e-02
2.614336056242831316e-02
2.645009769154114954e-02
2.524829876610894946e-02
2.167695810349152402e-02
2.595875100650216899e-02
2.597386052136893206e-02
2.370608720889741047e-02
2.234543597895266576e-02
2.464547126125575180e-02
2.388499236895390634e-02
2.618522671999467394e-02
2.708915103234912219e-02
2.425573340810811829e-02
2.315776071377146847e-02
2.683175580400923646e-02
2.692437103035485307e-02
2.743899157832361407e-02
2.372408887149909593e-02
2.765426504233602784e-02
2.409083267856097776e-02
2.393310752464325453e-02
2.510374592524173762e-02
2.539219741833417462e-02
2.669093467595505878e-02
2.668043725273488639e-02
2.178003666228025062e-02
2.769446627129147978e-02
2.620361911355964177e-02
2.535706964473096250e-02
2.658249131702420873e-02
2.607742657095167560e-02
2.748945836860227851e-02
2.595407328254112009e-02
2.577250207682886193e-02
2.721371915413397374e-02
2.215632909542561424e-02
2.410276717576930947e-02
2.569950450032577535e-02
2.513179051022278870e-02
2.626446655846122191e-02
2.623698648428954283e-02
2.424059315327412728e-02
2.862890174456948766e-02
2.387097797447393366e-02
2.318440441363124258e-02
2.954812625795126546e-02
2.580408552857745355e-02
2.817526450728608661e-02
2.501741509247023057e-02
2.925646144347316541e-02
2.212225222848648171e-02
2.336582048843980838e-02
2.305128888654743580e-02
2.406511816113203125e-02
2.448332933411032086e-02
2.861671665109031051e-02
2.654439420382443890e-02
2.580482712813444990e-02
2.482361058152031397e-02
2.608703500055857896e-02
2.383765527854976932e-02
2.421579838315249950e-02
2.772674602398821422e-02
2.525198812629639647e-02
2.558663763047931000e-02
2.642232777364909510e-02
2.295399719121743454e-02
2.339840551680432215e-02
2.448203135195955310e-02
2.442539124317608112e-02
2.361135223499533781e-02
2.401919852325322402e-02
2.628374804591650585e-02
2.727224298682581760e-02
2.460283186718768833e-02
2.516108328998884619e-02
2.519037791192276290e-02
2.459392963893006906e-02
2.307143673230251449e-02
2.445178590443574176e-02
1.923418837462895561e-02
2.514530135322608217e-02
2.621302830332765399e-02
2.559465172976641001e-02
2.473737283307428023e-02
2.461058556165870298e-02
2.165982957146972421e-02
2.433904811167469928e-02
2.439490104547012775e-02
2.312923904123971933e-02
2.743239570252044984e-02
2.778704137928796752e-02
2.318437169602627704e-02
2.293305582470482953e-02
2.475609926523643367e-02
2.533917685900760261e-02
2.394767033232473447e-02
2.474742905138140742e-02
2.298828975779957165e-02
2.668831222141200901e-02
2.572108139490491066e-02
2.527039805267813910e-02
2.574890838008668872e-02
2.058101205820903751e-02
2.625882177911049997e-02
2.540756904227132670e-02
2.617117664246738570e-02
2.735365195678032130e-02
2.637692297477186448e-02
2.204806589173841092e-02
2.408791753091018423e-02
2.379847977235038936e-02
2.876206563775858885e-02
2.369299450978690560e-02
2.572633198780040209e-02
2.269037409491964780e-02
2.933367549900534402e-02
2.829104293789465319e-02
2.661730096243233173e-02
2.563500549804908352e-02
2.702616805886464552e-02
2.387005627698597990e-02
2.437576279932934104e-02
2.363586207188579646e-02
2.641684195120880263e-02
1.949388603809061593e-02
2.676056450009884138e-02
2.240355637171141667e-02
2.856913965695120905e-02
2.414497475416567743e-02
2.455172505699409341e-02
2.257890433141403544e-02
2.440747377371186438e-02
2.442522806217945625e-02
2.607712062960658092e-02
2.319052380630438892e-02
2.277343211819648008e-02
2.469613223561980056e-02
2.325820363108891189e-02
2.282733335954694603e-02
2.467646759345618057e-02
2.677454344640337394e-02
2.707316004925014105e-02
2.467224592749361900e-02
2.613833043616187526e-02
2.296462698013751816e-02
2.640304904741834838e-02
2.522734911388908527e-02
2.550413276933082007e-02
2.413642927676165617e-02
2.319208733416453644e-02
2.443521186117053948e-02
2.801906825597109268e-02
2.482860184730425676e-02
2.446760887894612949e-02
2.537911714927634788e-02
2.531407569049782397e-02
2.449097989780714066e-02
2.525691757831415724e-02
2.471154582358786600e-02
2.772729739830363110e-02
2.704953844631750523e-02
2.290276951337376701e-02
2.468050680334007985e-02
2.489658749936403057e-02
2.466023766616042695e-02
2.570852521955797887e-02
2.360573157382649806e-02
2.590423380897890343e-02
2.290277003632705186e-02
2.261764057703983741e-02
2.360714796675632277e-02
2.406815683908463191e-02
2.091003646814625083e-02
2.442510498639238053e-02
2.140793237173172284e-02
2.334741973642785740e-02
2.888210673229344924e-02
2.394800298927058507e-02
2.521420441187232839e-02
2.479880084030756590e-02
2.426224339720974704e-02
2.301581602891075717e-02
2.317622555529825698e-02
2.881477596007115879e-02
2.143216444666549980e-02
2.424790909817524029e-02
2.615243248237783882e-02
2.505560297975245945e-02
2.674854031962239920e-02
2.484152320073971729e-02
2.603857777317979821e-02
2.648420974958163795e-02
2.369655910499559107e-02
2.582314601840559470e-02
2.223832990468949458e-02
2.547571740418069081e-02
2.296213163333766030e-02
2.444117475691251831e-02
2.740721121613746980e-02
2.523451068170460068e-02
2.632649201095335623e-02
2.431095024654060174e-02
2.401064014823459103e-02
2.279019323723617194e-02
2.650170144084659438e-02
2.737948937598392446e-02
2.641125760602724623e-02
2.426800574199341337e-02
2.364384837983655313e-02
2.717207400349492402e-02
2.568266966319699904e-02
2.849841862010261614e-02
2.854524091872822494e-02
2.727083564035632027e-02
2.670719212634596260e-02
2.403358109956248156e-02
2.389800988069413351e-02
2.218187773049121528e-02
2.390588987929082032e-02
2.447615184774024760e-02
2.648671009795333653e-02
2.569120512447436652e-02
2.346990289943897898e-02
2.076243253863704896e-02
2.609366452890663629e-02
2.616877866581680118e-02
2.391072257302110857e-02
3.056739845384408641e-02
2.989093623311505493e-02
2.327960396246731706e-02
2.683217397974939702e-02
2.528303275073866263e-02
2.634355051723331897e-02
2.581878673910397923e-02
2.496104599379142530e-02
2.443116074845380278e-02
2.717658124913929427e-02
2.416200794868499091e-02
2.654812162533742859e-02
2.646341476193359715e-02
2.640966193711043880e-02
2.374417407247522357e-02
2.401054411385538864e-02
2.475656531606634791e-02
2.684623012353471935e-02
2.418347781163175669e-02
2.163990599846922144e-02
2.630381475014515261e-02
2.537450872454908440e-02
2.639966015433657318e-02
2.882954969754957658e-02
2.598769749299061765e-02
2.308812027122039007e-02
2.392865862170071023e-02
2.367935945774411743e-02
2.351571855522663346e-02
2.767931671015618975e-02
2.727827305680889311e-02
2.308399845891913674e-02
2.507060012692397671e-02
2.123160940017473561e-02
2.606099248634274196e-02
2.613882622843621481e-02
2.264768555401685396e-02
2.407666892189053512e-02
2.631590784103320438e-02
2.403953641109427344e-02
2.393854614259079486e-02
2.693255982836542661e-02
2.409390178757521428e-02
2.520925077279060830e-02
2.774853345227496978e-02
2.482225250981826351e-02
2.302203719826137127e-02
2.417953256486953320e-02
2.355395761292326459e-02
2.535322270802427974e-02
2.463782830540906313e-02
2.327459972349789699e-02
2.192635865434093903e-02
2.617892301254386850e-02
2.238381009068799582e-02
2.522729711419623849e-02
2.642674779944458041e-02
2.578347636585936672e-02
2.449099086805570438e-02
2.455317464374642475e-02
2.331078972662312815e-02
2.479035845623790008e-02
2.242174196920395865e-02
2.748070437249200762e-02
2.400178837035225887e-02
2.592315643681051412e-02
2.902163322031760598e-02
2.506617614261990451e-02
2.370763457761191143e-02
2.504731596506797747e-02
2.630202260660571487e-02
2.430796406552381342e-02
2.553082615237551103e-02
2.415801196406146614e-02
2.444854045377779783e-02
2.515499174397440099e-02
2.341067471045385137e-02
2.628435827241543468e-02
2.364314392653657851e-02
2.363857967602646382e-02
2.545644127960587297e-02
2.464786398872976722e-02
2.147730034307276589e-02
2.474829416875266516e-02
2.401669104223050355e-02
2.792120136150915907e-02
2.358170553493398394e-02
2.433295206699606639e-02
2.593953850997015795e-02
2.365291676051638550e-02
2.694964367093752311e-02
2.482473300254676996e-02
2.312757859391795234e-02
2.463278748892601053e-02
2.434740463146570916e-02
2.122686538938863346e-02
2.567367125798429225e-02
2.308309338806282390e-02
2.510415395470751154e-02
2.578832076985900293e-02
2.833300509039270512e-02
2.382351674922519869e-02
2.588809518377747920e-02
2.503720612918281310e-02
2.603370650588353319e-02
2.594529660597649084e-02
2.579187852635148395e-02
2.374413640722336169e-02
2.629320857472891917e-02
2.259608840811927477e-02
2.675762337367176488e-02
2.292663997608299434e-02
2.411402138821425178e-02
2.285001433918085884e-02
2.524158356174082893e-02
2.299647283552257171e-02
2.902567984368109588e-02
2.824124713644246207e-02
2.528394711017253535e-02
2.721226235504228819e-02
2.677361104924506213e-02
2.763547598874701097e-02
2.601310132649089363e-02
2.464369081365832756e-02
2.454340007979235322e-02
2.863793415395191749e-02
2.527047765713738917e-02
2.436597835590835481e-02
2.537712298663868243e-02
2.563287404455686855e-02
2.436804289410971283e-02
2.295120098649191046e-02
2.735944311801746798e-02
2.362873564882623026e-02
2.343309892209232553e-02
2.621086652390483551e-02
2.388295339973401515e-02
2.889575438605009386e-02
2.758973700194991899e-02
2.518247187514154398e-02
2.328772234341428687e-02
2.515961688704893354e-02
2.407647259467185150e-02
2.703932004258754671e-02
2.209295704790767076e-02
2.395093043283845133e-02
2.468076546731834062e-02
2.779633992048752278e-02
2.472350470667918076e-02
2.348039042923248665e-02
2.579878233991467554e-02
2.511767413672579691e-02
2.448193426341891202e-02
2.568416165358019046e-02
2.628525261571600449e-02
2.738775669321911327e-02
2.725410810432705652e-02
2.307686520510605910e-02
2.476950775214195946e-02
2.701806721393818292e-02
2.638384946036993403e-02
2.427536308955872968e-02
2.417238414711295885e-02
2.245304849492255755e-02
2.399006390473829020e-02
2.561672589181849050e-02
2.443076279882024776e-02
2.644913549883114168e-02
2.477225036496349952e-02
2.679871597234677674e-02
2.688606552021578083e-02
2.457858215350182049e-02
2.371301020227946019e-02
2.309086408243696958e-02
2.182026090165235799e-02
2.289431119688998401e-02
2.621880655071218147e-02
2.212629333025932163e-02
2.435380823227954392e-02
2.706380136483359927e-02
2.491836100790907269e-02
2.465960477915819793e-02
2.400795436818336029e-02
2.096630285538185479e-02
2.380138495419759082e-02
2.427683873046398641e-02
2.302887565314692964e-02
2.389886712691846951e-02
2.121437026906385775e-02
2.555142291189483467e-02
2.603776529724986799e-02
2.572597109042783561e-02
2.660653264349718133e-02
2.430903874676223694e-02
2.445407170060017246e-02
2.500389477104692296e-02
2.666293546343068491e-02
2.498984145102548654e-02
2.582320013996755592e-02
2.620872157414608217e-02
2.564804759944110460e-02
2.443355581878725591e-02
2.168644327881159156e-02
2.718736473304211865e-02
2.556519826122825509e-02
2.394423422025320630e-02
2.451925342812812103e-02
2.692394491407186508e-02
2.954467424241723900e-02
2.565159987121343188e-02
2.699352133846482857e-02
2.649418622784923197e-02
2.330089441794322078e-02
1.976758744681720789e-02
2.783585806730666523e-02
2.119817963488500670e-02
2.621561884711183163e-02
3.001205803209142445e-02
2.778298618298608719e-02
2.502706497197660848e-02
2.288516511714702023e-02
2.552133633994061249e-02
2.406304585452467143e-02
2.564126055963820289e-02
2.320321768551163177e-02
2.713911172292138990e-02
2.553835551294787731e-02
2.677622212415136163e-02
1.991100162498909282e-02
2.305367165576933594e-02
2.535189465543604900e-02
2.411168261725799705e-02
2.529740450702214899e-02
2.865084034460555276e-02
2.411048535632122347e-02
2.681515951314879243e-02
2.310387027790844830e-02
2.357807533523891344e-02
2.515969779243187529e-02
2.375844461953138809e-02
2.305294385223354003e-02
2.832072585729011882e-02
2.285563749532688524e-02
2.325047836184374744e-02
2.513533544393969921e-02
2.584657132623160297e-02
2.425779510467828901e-02
2.742293341589376737e-02
2.391380358894930683e-02
2.525031121287335881e-02
2.389913126462902410e-02
2.565399474771131588e-02
2.555774772079033239e-02
2.289608907117266293e-02
2.628013962820997806e-02
2.454726098822957933e-02
2.451613046007405927e-02
2.711582004425237141e-02
2.578126804068410841e-02
2.768261157103200226e-02
2.479539614172880310e-02
2.477601744923444566e-02
2.579794345498140004e-02
2.594707807854407591e-02
2.365163746660263119e-02
2.582436588244377274e-02
2.608925774832203393e-02
2.617045667034797671e-02
2.201993962872498753e-02
2.363001542025596965e-02
2.473132183306298026e-02
2.526143318845780819e-02
2.820767439508875887e-02
2.270110851652110823e-02
2.285270625998942970e-02
2.442288510519290481e-02
2.641531816892682058e-02
2.103914590158751513e-02
2.675424194855181154e-02
2.554254603040856386e-02
2.554946140918955277e-02
2.683428813559117845e-02
2.490968259255059089e-02
2.431196837044451164e-02
2.462377330471154230e-02
2.788593856303870147e-02
2.726820855339895031e-02
2.316722609309070091e-02
2.431012500506334051e-02
2.401146558824106964e-02
2.346458496805759950e-02
2.577800361653009159e-02
2.837944532555995367e-02
2.192150709328472002e-02
2.484609139463988051e-02
2.586230544071589990e-02
2.653035757711019391e-02
2.349574525389511170e-02
2.418606038816010009e-02
2.571846917010242942e-02
2.676421732284483754e-02
2.543336607162433732e-02
2.483189678531697725e-02
2.625576393223219562e-02
2.785488306083204815e-02
2.511239387363538994e-02
2.800186955189676308e-02
2.663439079782517829e-02
2.493540900096228793e-02
2.474399752441503245e-02
2.505449968027249896e-02
2.511246547895149353e-02
2.309840150809167394e-02
2.551841193227321822e-02
2.614956964564296021e-02
2.244038606943956141e-02
2.472519475547019924e-02
2.425827936657894493e-02
2.847000515651252478e-02
2.607676492150891312e-02
2.563605698370255079e-02
2.310354571231355500e-02
2.312820847479998138e-02
2.392356915312928226e-02
2.580538543149382691e-02
2.644412416886324224e-02
2.606910883472338125e-02
2.749843198045336459e-02
2.403917372855288170e-02
2.548903433150746453e-02
2.528146893760212927e-02
2.632674496072703180e-02
2.472053844563293010e-02
2.634813092069964585e-02
2.322202561240618163e-02
2.773993076967010141e-02
2.644809193816823403e-02
2.511099295857528377e-02
2.363222039756706847e-02
2.742103590724076501e-02
2.469579604080449423e-02
2.441491112088464352e-02
2.530492604775572141e-02
2.554185040313881883e-02
2.295103909070081785e-02
2.592951556249644199e-02
2.486288796942565799e-02
2.528305421316523818e-02
2.585761834191889139e-02
2.606628976954881646e-02
3.079617130019554269e-02
2.395959707698770355e-02
2.512782532081750050e-02
2.983927344339151397e-02
2.567939204460643193e-02
2.422213878372255283e-02
2.730080604659737564e-02
2.614889575947540110e-02
2.443848638244426261e-02
2.655906751862546419e-02
2.752017608613567881e-02
2.413241982324202534e-02
2.700629084606968183e-02
2.306613329720991548e-02
2.570628910817394225e-02
2.525983577379773901e-02
2.129181261230734395e-02
2.551373745614196609e-02
2.382648791178307648e-02
2.472759794382426227e-02
2.491010436691285315e-02
2.387337119997163040e-02
2.604983470229213505e-02
2.669751859290478424e-02
2.494193581086279893e-02
2.405582855858558883e-02
2.573963437648463248e-02
2.631742014679619088e-02
2.830869557795715613e-02
2.707722727887564018e-02
2.190037153233614572e-02
2.679921707308276571e-02
2.365074648349464043e-02
2.825865091710346930e-02
2.513463078390741623e-02
2.873103245309114109e-02
2.462764782836313060e-02
2.471103839526216442e-02
2.641509019529884872e-02
2.301375713249309563e-02
2.239242431308737305e-02
2.640992881203356110e-02
2.297154092444221932e-02
2.447507590017185264e-02
2.379834407929661694e-02
2.639397497798419423e-02
2.402190224501182803e-02
2.614157296492376423e-02
2.235116537707886736e-02
2.427587605326127912e-02
2.608508532825911871e-02
1.980149750803105596e-02
2.526682439992014237e-02
2.585147045690753057e-02
2.281787250243578688e-02
2.554888098776495267e-02
2.626862038177786227e-02
2.498467497826853054e-02
2.581224693820076410e-02
2.613985269796868793e-02
2.581551417592368655e-02
2.550567584917783417e-02
2.405020591964684637e-02
2.511537457222661959e-02
2.855315579971018022e-02
2.837754609939413877e-02
2.284456550994693955e-02
2.464149005502437595e-02
2.514577395339131008e-02
2.783817970784750045e-02
2.944554811218512771e-02
2.424209389855341151e-02
2.312078681959461521e-02
2.620945208281953709e-02
2.564002789033711233e-02
2.356203113659416717e-02
2.665244597045109132e-02
2.605902660354928596e-02
2.456656903669884179e-02
2.385137202519749255e-02
2.656410485081870179e-02
2.519783433700000658e-02
2.866704217428727580e-02
2.490602205295750632e-02
2.753063290890149853e-02
2.455327928210409086e-02
2.348516450769332770e-02
2.647904030771204564e-02
2.475067528219281401e-02
2.347501185225518011e-02
2.196001385568609535e-02
2.557634625154430602e-02
2.576480311964922040e-02
2.223616381556825505e-02
2.182485575169305220e-02
2.255213786054129435e-02
2.758970938665893796e-02
2.403544333389297932e-02
2.446106945106637023e-02
2.380934679757082742e-02
2.461194078652780351e-02
2.208421785606255738e-02
2.720406123604507398e-02
2.761603427998154253e-02
2.408852701848031644e-02
2.337652851714246138e-02
2.412377497478129795e-02
2.138074833735281385e-02
2.207408314035373340e-02
2.275345163289635778e-02
2.406109391802434619e-02
2.550331755897769503e-02
2.512845286641185449e-02
2.625409897688931252e-02
2.624916683116788191e-02
2.603997524806658109e-02
2.497039953367918147e-02
2.612835054929604425e-02
2.579326218636935827e-02
2.642103793375988677e-02
2.955255943285086881e-02
2.613758074098735534e-02
2.787831482069492647e-02
2.565147364644067285e-02
2.508088983131461988e-02
2.255360137216827141e-02
2.453310885222788340e-02
2.507183161597460741e-02
2.459292011982321460e-02
2.427572153686788706e-02
2.313864789851745318e-02
2.564198985286330473e-02
2.646662418141522422e-02
2.338935678900635334e-02
2.540836851005761135e-02
2.308944989866690278e-02
2.751563618727515675e-02
2.344053338220878149e-02
2.469227781117684650e-02
2.496339005308299136e-02
2.462339920050803099e-02
2.503540670428252429e-02
2.293543893405135259e-02
2.813893658380604151e-02
2.404482795837911691e-02
2.591979542678576540e-02
2.856397493585280736e-02
2.513468829556846779e-02
2.600350725048622066e-02
2.220734356600364418e-02
2.578923725631291491e-02
2.640433649962642404e-02
2.276111231780414412e-02
2.526935848978707766e-02
2.280670790690380104e-02
2.505799256610906703e-02
2.394941924833463368e-02
2.370161287988769433e-02
2.705525463548527632e-02
2.490125736988713090e-02
2.200452597417098047e-02
2.601579983341639757e-02
2.361065982725648466e-02
2.248800515339718573e-02
2.286948103848300898e-02
2.591096802126483661e-02
2.627902659377358632e-02
2.432000490672921872e-02
2.507060971480049721e-02
2.633555331648858647e-02
2.579136345690871690e-02
2.171804588476712247e-02
2.659975746222584606e-02
2.385954635891315498e-02
2.527717405158370206e-02
2.445692255878790383e-02
2.692378816797151922e-02
2.568833978825826175e-02
2.423973645903432575e-02
2.512255765751770717e-02
2.558755571925240904e-02
2.379115991330489274e-02
2.422886015454540909e-02
2.341485314970782189e-02
2.681477280304958230e-02
2.804787438645962167e-02
2.351993183410753044e-02
2.815777893299006851e-02
2.044652192974395766e-02
3.142336187627517430e-02
2.587223500856733471e-02
2.690358719654619563e-02
2.189114205401294574e-02
2.620211880981642913e-02
2.406433402957564374e-02
2.522418396166138665e-02
2.489149841795562645e-02
2.750356290721234567e-02
2.200234546597787735e-02
2.318758943985552504e-02
2.635403364841317278e-02
2.327635404475196859e-02
2.495940300389349123e-02
2.808808757812857396e-02
2.504366185261937619e-02
2.728630396792159143e-02
2.493417951831807325e-02
2.512586863760625511e-02
2.767732605914475022e-02
2.500690930168707193e-02
2.275993484055842744e-02
2.697177745863825818e-02
2.429654232953818924e-02
2.481205723096552296e-02
2.588650156424361637e-02
2.445859193657674499e-02
2.895537195342429843e-02
2.115214248101736708e-02
2.629768082633707552e-02
2.328073224244149239e-02
2.394901463372208980e-02
2.436697893517986505e-02
2.813565705496258451e-02
2.237898163944276528e-02
2.186632514649872183e-02
2.575432482645507309e-02
2.553723459852571750e-02
2.600639927473690979e-02
2.463864669296614643e-02
2.135868947517319955e-02
2.363320885183594830e-02
2.192410488397915011e-02
2.463396770819517231e-02
2.769386095782241583e-02
2.347275393339968638e-02
2.590057955735634160e-02
2.747509324384934601e-02
2.815733630539471108e-02
2.388449301639588782e-02
2.338157739981426911e-02
2.394920642453956389e-02
2.646668498904088812e-02
2.568078273759195895e-02
2.870659370725836199e-02
2.479170823590861467e-02
2.383843603187891028e-02
2.587980511348016502e-02
2.553522647849227473e-02
2.324954235731941862e-02
2.731790336538521616e-02
2.741617161658007132e-02
2.803360722014911280e-02
2.159210689708799744e-02
2.389891802250867017e-02
2.583445068200409048e-02
2.763855328185179164e-02
2.590955252665167949e-02
2.819201966745858365e-02
2.590418823871028578e-02
2.653549300013952755e-02
2.475597439171824815e-02
2.481299863670301600e-02
2.769018039742102491e-02
2.476933792265590545e-02
2.713665511223584820e-02
2.459763038524334644e-02
2.705079628003051115e-02
2.574121832574716162e-02
2.702007958703873253e-02
2.478345759880511145e-02
2.351885638059496991e-02
2.560442903964144437e-02
2.144151201984979827e-02
2.340341413708362656e-02
2.231242720943885094e-02
2.608556565393132382e-02
2.291844173286729236e-02
2.669838520231960360e-02
2.710272249442389342e-02
2.491438228221865350e-02
2.675407078458164403e-02
2.585850209272291811e-02
2.713829333404915722e-02
2.627719944915226508e-02
2.619344223595776802e-02
2.877888041454240015e-02
2.539154930823413550e-02
2.597141815756920727e-02
2.663481081009638068e-02
2.776699220796588485e-02
2.168135366524855112e-02
2.156266757252453189e-02
2.304951378742500084e-02
2.315069851164083120e-02
2.531648400831922746e-02
2.264831369551786877e-02
2.533099153406571588e-02
2.752021631377758390e-02
2.583401719313812780e-02
2.430176402673654701e-02
2.537363406528197335e-02
2.695802444981363483e-02
2.536165864767167891e-02
2.432078622425120490e-02
2.369287978474522369e-02
2.770034276450435151e-02
2.625418241318856760e-02
2.591701989565397754e-02
2.500642081831372723e-02
2.191050854908845394e-02
2.523535355065394115e-02
2.561661741011197688e-02
2.348124751743957059e-02
2.414474803342887485e-02
2.856594163928107694e-02
2.787834255161630859e-02
2.692811925400001583e-02
2.415994617281879558e-02
2.276846899470072114e-02
2.584285584905238187e-02
2.807189149871543860e-02
2.619349647722928748e-02
2.402310063431586928e-02
2.663140265397606968e-02
2.312046920556003887e-02
2.730261039954453434e-02
2.539245105291107474e-02
2.618626328377545234e-02
3.012776322603205950e-02
2.414308199191736101e-02
2.421159119158490525e-02
2.524812009558030992e-02
2.761642309913048612e-02
2.367612060115244915e-02
2.670546529639475364e-02
2.478212371397963895e-02
2.686756575593232665e-02
2.491797183696183721e-02
2.442759469658977931e-02
2.428223644140242027e-02
2.743264382319145905e-02
2.521957918500953091e-02
2.659319280132073360e-02
2.440470849210116255e-02
2.170262171801626283e-02
2.521551587760652996e-02
2.534976755649422792e-02
2.558407394291577208e-02
2.440852469719495196e-02
2.770625673138070108e-02
2.628386132447509127e-02
2.399782758264164262e-02
2.759594998523708445e-02
2.560820639668497101e-02
2.655979951718813112e-02
2.415403443200040551e-02
2.498611776789394154e-02
2.619072706778199228e-02
2.656134906659501221e-02
2.555454306703638587e-02
2.362174768057920607e-02
2.216767409159178803e-02
2.470077314880875924e-02
2.399242120882388515e-02
2.460001114853080720e-02
2.347460482584500310e-02
2.557976504460902217e-02
2.706803874112514996e-02
2.236769567904252354e-02
2.523388900950595051e-02
2.659255576632033047e-02
2.783106971176937602e-02
2.648054158559078053e-02
2.466716455500821831e-02
2.565805967257411141e-02
2.275761977280688075e-02
2.541761784233712712e-02
2.520178954140065916e-02
2.467176600620685570e-02
2.234963680549863566e-02
2.468213205562265478e-02
2.479414756208845466e-02
2.848063615881866323e-02
2.525165586492694042e-02
2.344294119954262734e-02
2.506527335031834280e-02
2.563704994633567158e-02
2.377147131402021496e-02
2.533476756607316513e-02
2.527801288871579788e-02
2.131976071952042945e-02
2.555904820908093747e-02
2.524406992415380302e-02
2.620835622935164741e-02
2.380192022778416724e-02
2.513492121688022315e-02
2.453127554107804864e-02
2.431959807483009481e-02
2.693412592028286007e-02
3.093655160203963306e-02
2.459329104780764996e-02
2.493048983328779999e-02
2.821015758389963657e-02
2.471327878750017096e-02
2.649468923509862989e-02
2.531087015354522088e-02
2.178611077602704907e-02
2.698268049574642502e-02
2.717825895669245123e-02
2.388133994750956529e-02
2.317065311449144349e-02
2.595126413444680605e-02
2.556634137255392458e-02
2.588875790386073808e-02
2.497302515946172793e-02
2.489742229620083014e-02
2.404946253594378650e-02
2.526993499130644402e-02
2.543791581666510551e-02
2.529534606240107716e-02
2.575999493951860661e-02
2.495967262361310085e-02
2.437969263266125813e-02
2.502031894411516771e-02
2.178304606882774594e-02
2.793436339857719927e-02
2.737273062809391852e-02
2.407831241519439031e-02
2.752720065238701760e-02
2.648093462513352939e-02
2.580752977053258831e-02
2.674843984677861483e-02
2.495322220013933973e-02
2.298523726504661871e-02
2.614198127622388568e-02
2.468370541620194467e-02
2.535127522840023920e-02
2.479893726536492454e-02
2.419553457897842541e-02
2.282852339793801574e-02
2.571466327218919351e-02
2.714547172947317025e-02
2.330566301357448952e-02
2.445638646035321745e-02
2.466536999748514258e-02
2.687265458328598824e-02
2.507587021719572679e-02
2.581714272198440407e-02
2.476087141053835358e-02
2.588241667622286774e-02
2.355152134442875522e-02
2.698932030671913687e-02
2.612145679204786256e-02
2.463788253708757217e-02
2.286009861805758658e-02
2.643126384964376505e-02
2.120267819998869485e-02
2.503384374631617559e-02
2.549923992944033713e-02
2.339578998856759254e-02
2.740211032663268306e-02
2.364416810329919919e-02
2.489422179044637265e-02
1.994928468494792592e-02
2.258684053085116550e-02
2.729048998625309419e-02
2.553379926333621333e-02
2.629294661969332897e-02
2.604238025495597339e-02
2.748145732243407330e-02
2.633706699689745620e-02
2.362633100526749519e-02
2.354677502881766249e-02
2.808824845035415643e-02
2.344191660424034887e-02
2.717499353693475853e-02
2.681653801537273521e-02
2.509915116589216122e-02
2.328944293955051079e-02
2.216755542737076576e-02
2.291881211456549966e-02
2.539973439802767699e-02
2.467421849371692275e-02
2.144683568798475340e-02
2.549496753813099842e-02
2.680844505937327732e-02
2.350626484421713611e-02
2.523103533431231282e-02
2.675151962482736484e-02
2.519783597487583460e-02
2.332100470085771496e-02
2.547304273129262497e-02
2.331054055190235133e-02
2.327384046663171988e-02
2.480119518782152380e-02
2.244335717173857880e-02
2.825458972705177652e-02
2.309254473931697874e-02
2.480368534997729260e-02
2.415798438581114038e-02
2.484423477905344305e-02
2.151608521010436176e-02
2.443438541561873678e-02
2.601941723530382111e-02
2.329534735942288826e-02
2.775204677578803347e-02
2.217964201348539624e-02
2.599300940891768885e-02
2.280376675051872318e-02
2.441335030489498459e-02
2.995622210856947396e-02
2.562576984233604083e-02
2.877651216618854965e-02
2.428261753944444684e-02
2.548499464490257618e-02
2.688483804449474587e-02
2.059345921774708918e-02
2.575924138734471056e-02
2.736109100609194350e-02
2.619424044960620701e-02
2.638083085787530299e-02
2.527827384666809021e-02
2.485037228528592240e-02
2.608837909944464878e-02
2.085967490500493376e-02
2.323706372507477330e-02
2.410697782351127472e-02
2.381229491106084950e-02
2.417199326328665562e-02
2.767301946699635140e-02
2.327390635082855763e-02
2.292236400044284431e-02
2.574464995867457862e-02
2.423398115085106594e-02
2.491973681909419314e-02
2.502342074131676600e-02
2.380786802006209721e-02
2.462304025183784453e-02
2.561480008206097267e-02
2.409912247035169569e-02
2.518494721504024522e-02
2.627583492020492753e-02
2.278536872360086007e-02
2.240963740657851699e-02
2.553113768965086655e-02
2.523348761479803429e-02
2.684165747411742381e-02
2.615435893160205846e-02
2.378516903871610161e-02
2.443961596459877719e-02
2.521643618295404607e-02
2.443597246444399393e-02
2.535504038702985144e-02
2.573750825013396831e-02
2.475487007398800496e-02
2.595327401101821946e-02
2.434374461457334410e-02
2.642627954087716988e-02
2.356488232308189337e-02
2.319484015115481912e-02
2.210439559867611800e-02
2.346786818121453927e-02
2.353825926630988621e-02
3.059361630540293614e-02
2.541217576390055952e-02
2.443929602942933321e-02
2.321801149062690042e-02
2.688505498250193942e-02
2.516641548092720879e-02
2.431303373944829205e-02
2.477671351221483187e-02
2.242471356798998380e-02
2.157088633383707002e-02
2.608883409958342309e-02
2.464142042099497221e-02
2.635399491133235197e-02
2.503899905713140653e-02
2.523264443731265683e-02
2.213061203356641790e-02
2.332277825868986354e-02
2.230609805201872603e-02
2.316645469207500446e-02
2.710207339836084167e-02
2.249908100292183008e-02
2.562532041406544517e-02
2.556815402744934754e-02
2.304016119436607876e-02
2.716593577714100302e-02
2.476372862247598963e-02
2.454809622172567790e-02
2.343806686257609434e-02
2.480051600098463066e-02
2.881002609284422783e-02
2.318071794188489299e-02
2.695984065596866014e-02
2.465798224170046710e-02
2.747267857970190144e-02
2.639511960109619526e-02
2.667400549410963925e-02
2.579930580061298717e-02
2.705101821419330504e-02
2.464943567414625350e-02
2.523397248787298888e-02
2.268015459243843610e-02
2.608929854255010589e-02
2.426926347387922678e-02
2.334523880127617468e-02
2.143060930953176804e-02
2.896886327800906116e-02
2.422919992473782438e-02
2.628891506286687441e-02
2.520794616577236996e-02
2.635058107323639404e-02
2.643687068310763416e-02
2.174826160493897875e-02
2.727728587365235019e-02
2.584620696315274510e-02
2.510814177435802957e-02
2.549522265081751587e-02
2.582840233337339170e-02
2.352978052077360493e-02
2.462814138186742580e-02
2.672151422453854577e-02
2.556673964411455488e-02
2.627098153533650657e-02
2.495791193940464364e-02
2.540400904380210947e-02
2.611861426153295682e-02
2.399404742555248313e-02
2.352682085474770701e-02
2.498179050239964644e-02
2.636543878267251853e-02
2.151283829330003644e-02
2.884579684166526520e-02
2.641266278159193695e-02
2.813849060662452703e-02
2.541198613791890298e-02
2.524462394523359007e-02
2.788026901445179659e-02
2.383085728240669221e-02
2.404163658279675000e-02
2.444130191912765107e-02
2.600005802084958892e-02
2.640398552745513647e-02
2.506169538531528504e-02
2.713617846662063141e-02
2.379765641046507202e-02
2.487816655340480826e-02
2.542178992582110400e-02
2.608431555634515078e-02
2.231920063721918451e-02
2.623844597045561083e-02
3.086761456984184193e-02
2.495255628080621582e-02
2.708815055326430077e-02
2.639234415354635085e-02
2.451510040797629311e-02
2.512325134308932353e-02
2.550880556696973403e-02
2.634190331158741197e-02
2.245935756477027492e-02
2.803259468953120392e-02
2.456869600546410237e-02
2.688349120335140063e-02
2.679981303969469417e-02
2.236631255246690139e-02
2.473828677473276921e-02
2.010011980771906834e-02
2.527812506704098586e-02
2.574914147719347193e-02
2.521372343994392543e-02
2.355354095091238831e-02
2.569752323851710873e-02
2.189462819997970572e-02
2.384056743355839406e-02
2.628498337318135869e-02
2.311475305413506279e-02
2.539690846136089669e-02
2.380607710110452246e-02
2.597234153856873423e-02
2.665175734616422390e-02
2.647844448630700537e-02
2.592112229257861195e-02
2.433321954161461395e-02
2.414839379626530086e-02
2.342230909437754971e-02
2.680538553745203181e-02
2.647194270603919417e-02
2.379264123745747361e-02
2.338230575738441119e-02
2.576997927128761232e-02
2.187457461088612720e-02
2.469134165233116684e-02
2.506860470742482139e-02
2.385994667554234769e-02
2.375071928316091485e-02
2.337847719679350678e-02
2.567487361060958803e-02
2.344480498267738355e-02
2.782402148785849058e-02
2.720951815247157554e-02
2.379139713174538429e-02
2.538178542955753930e-02
2.550517256267812588e-02
2.553368204635302757e-02
2.504689159861631098e-02
2.353433582064502413e-02
2.900412139622516108e-02
2.467775192398298512e-02
2.287919057102698675e-02
2.441442339830527872e-02
2.313804333828313464e-02
2.675931945112352411e-02
2.819633089744509255e-02
2.532290426243220469e-02
2.709940143932776033e-02
2.397807965784909748e-02
2.361924617577213642e-02
2.505557110886461741e-02
2.331831474311985702e-02
2.758652361742893952e-02
2.402772816298699710e-02
2.357021570148986819e-02
2.448594940234962228e-02
2.563725116650378971e-02
2.463253280490263972e-02
2.328972213251048404e-02
2.387060227401755289e-02
2.550836888833298358e-02
2.543014620474618598e-02
2.384871481945473673e-02
2.557946457718632272e-02
2.410275551670087654e-02
2.443405682994025455e-02
2.737750637914795546e-02
2.231328255529998680e-02
2.363895716262303867e-02
2.603822652780258401e-02
2.658242288217842197e-02
2.106878721739036120e-02
2.443679442551299069e-02
2.411826484840037116e-02
2.687368412740634080e-02
2.149586693919268085e-02
2.758382279835155937e-02
2.631417034973924235e-02
2.379268164507137781e-02
2.521571803184115973e-02
2.468385508371808215e-02
2.565259522823270036e-02
2.727847081205238625e-02
2.609716841553227917e-02
2.456497720199346188e-02
2.409115582786833590e-02
2.343444379261861929e-02
2.250613721879608092e-02
2.938165009630402946e-02
2.568145723617829695e-02
2.466861844887601601e-02
2.625259301415046320e-02
2.428015207249960630e-02
2.731096159684401337e-02
2.583558297867528941e-02
2.595516335293491725e-02
2.326216965768681394e-02
2.573776741725732412e-02
2.445590817888832272e-02
2.505137614218848341e-02
2.524801924546246287e-02
2.479782515109606525e-02
2.294165036275230135e-02
2.482431158937929011e-02
2.568212328449200055e-02
2.605146752764298315e-02
2.907993732063423806e-02
2.511546792191057462e-02
2.434028085636663966e-02
2.522342882614803800e-02
2.281969672765343446e-02
2.670871144943048545e-02
2.599428578243179189e-02
2.638222317677976075e-02
2.475399318057906056e-02
2.892983044069357204e-02
2.504456148599135124e-02
2.338609693143049034e-02
2.295445824294648635e-02
2.609683702128495764e-02
2.441234879055321355e-02
2.310201832938740471e-02
2.752087519627652995e-02
2.413459089693886783e-02
2.398261417040936302e-02
2.743369039934629577e-02
2.564133432791983885e-02
2.499783815110183383e-02
2.197689053206084223e-02
2.422055394617932469e-02
2.650461166512567759e-02
2.579722551809699588e-02
2.630093030814131816e-02
2.431444738877765535e-02
2.549640132296084744e-02
2.442236613180371468e-02
2.365419561034373327e-02
2.617627319098507141e-02
2.421445632610808030e-02
2.355306724934805307e-02
2.385038980798863395e-02
2.464900201818298955e-02
2.588479794599522765e-02
2.133932978127668634e-02
2.683331046636347819e-02
2.560744048677788751e-02
2.357600178090718882e-02
2.584634548997791215e-02
2.600176162780785255e-02
2.761472741406543335e-02
2.445048603822550654e-02
2.445077971338186287e-02
2.643619235524636082e-02
2.795830146472421882e-02
2.388000041657496395e-02
2.591269766028906144e-02
2.561575830555213110e-02
2.679722909807065456e-02
2.643586716059827257e-02
2.360622643945235744e-02
2.451887130896326233e-02
2.469102773884523580e-02
2.648865649599764505e-02
2.918034595971522385e-02
2.551416784706525553e-02
2.592909857891172523e-02
2.715529814520767707e-02
2.170163926125419362e-02
2.499684803131842561e-02
2.512981087135080296e-02
2.632758783909992101e-02
2.277352840110648258e-02
2.542205644066822950e-02
2.756899400874887954e-02
2.568359177332784835e-02
2.758192479836602679e-02
2.422706653695481591e-02
2.552954935219878610e-02
2.335180513849941658e-02
2.613114069190421856e-02
2.257386910003154196e-02
2.452739558455637250e-02
2.469184593886463927e-02
2.627410583548302897e-02
2.833677015876157751e-02
2.548968983925197287e-02
2.439858119762320851e-02
2.300180292179304989e-02
2.756589191101882150e-02
2.623410887021053461e-02
2.434102935970984191e-02
2.479731429213663171e-02
2.599946486035107154e-02
2.471138797191142419e-02
2.745471837390907680e-02
2.407720553356596654e-02
2.415235863136225986e-02
2.352387464009363105e-02
2.431234723478811754e-02
2.844217009937654098e-02
2.485270686960492498e-02
2.144102817082865417e-02
2.537478710081947364e-02
2.141002267965349051e-02
2.451177728270274858e-02
2.712186070878293623e-02
2.661874180012873889e-02
2.871108143267651555e-02
2.656143002873915387e-02
2.573412245888582681e-02
2.299922474830625244e-02
2.758346265423987712e-02
2.462279215668707402e-02
2.648750817783677644e-02
2.459645512686434513e-02
2.407464357431406479e-02
2.439680200154389217e-02
2.378833317246543608e-02
2.348024493475329294e-02
2.668366560715092206e-02
2.479577895743395599e-02
2.263359986167404539e-02
2.388582991375747672e-02
2.762991194596570166e-02
2.479253791585045788e-02
2.854579259025492866e-02
2.757717578821346910e-02
2.391125479108316410e-02
2.507804122871440736e-02
2.340983494688456124e-02
2.652600825989409605e-02
2.406565169129661758e-02
2.230091589765575283e-02
2.384632131082746812e-02
2.585920608607493801e-02
2.379435508364348764e-02
2.479495771176313396e-02
2.391274728335180538e-02
2.214871070812482121e-02
2.360326185819421399e-02
2.685849077125521817e-02
2.713477638865142635e-02
2.427165258122659930e-02
2.561813877329681063e-02
2.605582418524375957e-02
2.364603060022850770e-02
2.308866788084382171e-02
2.371538372934390432e-02
2.452186572660022823e-02
2.631468693455758789e-02
2.510361777954133594e-02
2.245659124219966454e-02
2.449207595398959769e-02
2.198199500486361715e-02
2.898387227972740177e-02
2.540611407526779941e-02
2.418848222599443570e-02
2.690385404876374092e-02
2.346852176475310026e-02
2.601033053102537115e-02
2.435107209774892145e-02
2.239724075307721746e-02
2.481362254295398431e-02
2.770600960959042694e-02
2.516582366456516714e-02
2.578108671876225971e-02
2.629684406958064311e-02
2.245757361764058949e-02
2.319200131500322518e-02
2.511463549788638464e-02
2.627255239564867464e-02
2.676647205654140993e-02
2.538390813861646569e-02
2.466921456743376498e-02
2.521907266498861488e-02
2.675599593786108163e-02
2.357363321372965559e-02
2.660487217188119841e-02
2.574453695582177432e-02
2.607254613906670113e-02
2.576792288483103002e-02
2.667593545983327000e-02
2.937890124091287192e-02
2.755513969139159955e-02
2.328540571729620715e-02
2.497970861062234760e-02
2.073689275465906076e-02
2.446019396642803989e-02
2.737726362656506610e-02
2.402543483367522784e-02
2.527623815983556094e-02
2.444219728206678197e-02
2.446244905530235367e-02
2.585890063548791640e-02
2.808407162451709987e-02
2.651909871355191683e-02
2.489066290690663749e-02
2.636444806666235138e-02
2.077765078402397242e-02
2.670045729744780980e-02
2.273249070693883836e-02
2.694696633276489478e-02
2.538818016863962287e-02
2.320726247179845728e-02
2.456249562072253256e-02
2.652997810005254531e-02
2.809144775242220990e-02
2.329718595172412116e-02
2.630353742129737382e-02
2.402633578015404142e-02
2.461411624389076708e-02
2.966916164286878196e-02
2.345838892033304604e-02
2.745346424625154727e-02
2.650066506629939617e-02
2.495286465410314486e-02
2.481592731788665601e-02
2.474861136627961450e-02
2.168124596837156179e-02
2.377378770369689351e-02
2.586680343432912199e-02
2.514285370892096333e-02
2.774259077924223077e-02
2.948288401878091866e-02
2.347898155993001154e-02
2.335859956485487887e-02
2.650643371914182186e-02
2.671502089684774789e-02
2.656045288225821269e-02
2.443890204615889808e-02
2.372014180707050432e-02
2.556337798722348870e-02
2.210003371120638355e-02
2.852770303551083880e-02
2.606081282744336647e-02
2.506282708120752614e-02
2.552968043002854653e-02
2.567562610799807923e-02
2.613237216989446055e-02
2.628151956089985405e-02
2.454067611567890134e-02
2.511861084541671535e-02
2.446910678438654965e-02
2.405391192265178904e-02
2.571462012002715194e-02
2.377237588593815454e-02
2.540123118821944678e-02
2.701773262373943774e-02
2.583101201203264960e-02
2.669404967373398968e-02
2.703294323617343176e-02
2.513096854406346795e-02
2.340733428913918668e-02
2.455775555225094345e-02
2.362559457029655974e-02
2.261028339946591706e-02
2.232354683486028821e-02
2.598768989651607450e-02
2.626232204126007982e-02
2.682510872561867654e-02
2.379539210679116126e-02
2.870460003235507720e-02
2.849914093990035813e-02
2.454560291493427387e-02
2.802660655084128830e-02
2.761096393563324675e-02
2.638021978695191672e-02
2.688310616735234068e-02
2.516738403029298438e-02
2.852235174605857390e-02
2.707849354215880605e-02
2.528540390675335786e-02
2.575416959555855076e-02
2.118772359971742014e-02
2.242628800391672714e-02
2.788386706273940363e-02
2.317672639183946531e-02
2.412475747490796379e-02
2.556779752201556247e-02
2.556008828233059457e-02
2.660782495529325983e-02
2.426217153957522035e-02
2.295767409499190406e-02
2.881786395015607100e-02
2.707857197636875934e-02
2.554824689323983988e-02
2.326675654338461116e-02
2.432733062657816900e-02
2.472460485785892004e-02
2.728379554559807671e-02
2.520827143578101281e-02
2.393415840229805303e-02
2.909650688582927913e-02
2.372922894833711868e-02
2.606652205064502806e-02
2.977168562866028961e-02
2.339545018442258997e-02
2.489308838995945433e-02
2.619135359942410118e-02
2.528372338095333238e-02
2.437175472142031132e-02
2.491810725529357284e-02
2.594872648299927087e-02
2.796899089499520208e-02
2.576895086092774109e-02
2.186944063871611166e-02
2.436571468705801824e-02
2.298420190847730304e-02
2.671741089012032860e-02
2.272121935306260776e-02
2.534472107241014793e-02
2.425659214143293524e-02
2.622007556036881626e-02
2.787183426767222971e-02
2.458022111965013634e-02
2.547602402761015017e-02
2.754494882345085230e-02
2.605552585479049138e-02
2.483065934838579389e-02
2.496500113228758075e-02
2.758215837518263741e-02
2.103283672396417600e-02
2.282785301722213903e-02
2.551611126641172012e-02
2.331694123038271713e-02
2.434895485498693446e-02
2.700817086490569716e-02
2.232650336394321686e-02
2.435047563304390886e-02
2.843891064089458520e-02
2.316139051746876620e-02
2.376272256541287625e-02
2.327394297711628951e-02
2.624541944896397958e-02
2.536117466931776115e-02
2.168544080337751409e-02
2.657115546757782970e-02
2.517537209075092902e-02
2.583039512632570936e-02
2.231709117909009416e-02
2.834737647204147587e-02
2.349739179653686366e-02
2.508327524032775979e-02
2.491152181945367750e-02
2.574007846193818519e-02
2.463730326194527726e-02
2.703850211751313362e-02
2.368718243646077484e-02
2.595920320010395438e-02
2.765746093610925091e-02
2.626783493749024548e-02
2.498734843114817916e-02
2.602241961143480012e-02
2.491661252393357132e-02
2.717507570778703030e-02
2.519523028501777923e-02
2.461288106641062665e-02
2.447420558326337051e-02
2.493671173527548662e-02
2.588517619534262681e-02
2.268716637836338396e-02
2.699345420734674747e-02
2.425860952750447108e-02
2.710656501764113768e-02
2.610780161421305881e-02
2.448043182586513711e-02
2.548798661026391993e-02
2.326767715832097835e-02
2.358598934421767684e-02
2.083815715631454416e-02
2.654373900270252593e-02
3.021968898448763180e-02
2.312400593682054778e-02
2.255343282105563840e-02
2.583099005609324275e-02
2.428311798790184009e-02
2.390611995112811028e-02
2.639911337136092995e-02
2.779517771050663000e-02
2.251687068925256954e-02
2.870164568551641926e-02
2.731421938170595226e-02
2.346365846166336908e-02
2.443064429231197460e-02
2.483528271915117283e-02
2.680474532185168207e-02
2.426747236690305135e-02
2.295167152469342053e-02
2.985674218329213703e-02
2.822873720289928098e-02
2.599799596029592902e-02
2.486518610740262591e-02
2.325819632528632747e-02
2.605494521058607238e-02
2.351433936007278278e-02
2.500040937476842584e-02
2.562664812584839955e-02
2.810748283699569805e-02
2.671517476487112949e-02
2.540821556943874404e-02
2.470375677844790369e-02
2.660336834876887366e-02
2.519432579901629415e-02
2.194814234657877991e-02
2.718239297207464961e-02
2.477846781967650916e-02
2.427332778378342437e-02
2.525115293742448766e-02
2.454441812457702418e-02
2.540676689908284713e-02
2.347366258862840227e-02
2.312132378021899970e-02
2.744904927089198907e-02
2.782247333025103520e-02
2.325601437723580356e-02
2.313024102247043454e-02
2.673968860345437432e-02
2.635272045085843007e-02
2.688061710561582759e-02
2.532598066206810661e-02
2.591905534890271215e-02
2.316951931466701073e-02
2.371036949081389150e-02
2.645575645523322653e-02
2.191286956361198843e-02
2.312847031292122185e-02
2.570409603358910292e-02
2.637929403999958455e-02
2.541169633401655845e-02
2.689818957273611491e-02
2.411478640351722227e-02
2.321365615221058706e-02
2.624918260084929331e-02
2.770722729739071369e-02
2.323014132761848372e-02
3.050081093847944319e-02
2.389901895987214808e-02
2.599690219017608550e-02
2.550954223158957701e-02
2.508938375269224863e-02
2.367764084501221625e-02
2.372148532394841025e-02
2.398307370358434068e-02
2.317152483318903056e-02
2.645882367221267031e-02
2.724716469521371032e-02
2.395341569425551292e-02
2.716749018548992797e-02
2.659740411163950824e-02
2.422121648897123530e-02
2.567851903736526401e-02
2.652908583974121492e-02
2.540290523124363875e-02
2.709961003956993728e-02
2.704599680217343802e-02
2.479337259241840008e-02
2.593219282953483293e-02
2.586308687081144420e-02
2.670937705447002167e-02
2.503020951682459472e-02
2.477558098672029419e-02
2.215391333347844702e-02
2.582597583629460056e-02
2.782322677034381256e-02
2.675417909650615669e-02
2.949052687956141283e-02
2.430358320738464778e-02
2.310987331569440070e-02
2.441162747009946801e-02
2.391097035632463313e-02
2.205600723497731439e-02
2.566786374357536704e-02
2.292558241577819650e-02
2.215709943605686030e-02
2.418457394098405197e-02
2.352857620626607263e-02
2.290213760151113553e-02
2.672507569605149166e-02
2.553200988603081950e-02
2.454627209195744952e-02
3.038762603124325196e-02
2.486818146100604893e-02
2.696032322585334429e-02
2.415836363469303291e-02
2.730262892714199752e-02
2.582314185409301591e-02
2.516472469980308643e-02
1.999342450019532189e-02
2.742991012155563887e-02
2.476519939466411205e-02
2.480760817259569997e-02
2.095982039582359666e-02
2.631670473871901977e-02
2.022450107749639708e-02
2.430061165053069849e-02
2.505062746180164446e-02
2.589783828977279545e-02
2.864475363870480976e-02
2.563892745942010845e-02
2.693991439823495079e-02
2.394160999257713418e-02
2.699177451024972058e-02
2.169355124262722923e-02
2.568033785575435726e-02
2.651296055907838289e-02
2.775566227252663359e-02
2.541175564464311781e-02
2.667109869772772007e-02
2.643288757741365722e-02
2.360682274319654550e-02
2.376313717665508307e-02
2.159665475965134168e-02
2.410933523732817357e-02
2.475611080999550601e-02
2.770563662756280951e-02
2.651872790045890424e-02
2.588289210863230563e-02
2.332151883181634092e-02
2.672093245290150035e-02
2.739974756126673655e-02
2.362919544859424376e-02
2.677305309929070565e-02
2.815655443907288252e-02
2.739296284165211592e-02
2.308638460869549131e-02
2.525666320132628762e-02
2.633513988310009352e-02
2.717457889790639985e-02
2.672102140491858929e-02
2.462654595450731315e-02
2.505826498518965925e-02
2.326781806660182389e-02
2.417402810179725137e-02
2.490214371532075560e-02
2.565168010089854608e-02
2.530822263145283968e-02
2.743686416496556382e-02
2.922445029969907709e-02
2.359492600210867305e-02
2.262235763953328316e-02
2.459899909969081103e-02
2.315764786188247507e-02
2.436316615569491736e-02
2.625522363561107533e-02
2.429691600770216703e-02
2.445469080172378573e-02
2.439301425865273223e-02
2.645326464775523551e-02
2.662968984942821679e-02
2.504157230068668888e-02
2.199501788183279641e-02
2.639063988166961278e-02
2.557257208514467778e-02
2.589048411828472410e-02
2.545446917941996193e-02
2.542151806447268819e-02
2.594822693984340581e-02
2.454340715768635328e-02
2.408252544576755874e-02
2.818593077932397134e-02
2.376245709392160385e-02
2.666882246345971333e-02
2.430071369248753416e-02
2.548961907496338428e-02
2.143402898569888790e-02
2.601077452953558591e-02
2.700822447749110303e-02
2.244156986459073036e-02
2.544516764541773779e-02
2.575632441091968775e-02
2.773663800497956286e-02
2.542839909699029857e-02
2.750921777391874407e-02
2.550277377980985846e-02
2.396849163958644779e-02
2.509990728847044661e-02
2.873584662626650979e-02
2.567183700952404071e-02
2.861938611405885624e-02
2.499964937394493630e-02
2.434003188369817869e-02
2.664489728121134313e-02
2.179266443285441529e-02
2.260633311599392556e-02
2.810277168941873252e-02
2.851152283052740127e-02
2.756117712503935308e-02
2.627360978073473019e-02
2.513148945913565302e-02
2.707892008077496596e-02
2.483598913048795306e-02
2.550736516488882541e-02
2.393836312319993359e-02
2.671258487105345955e-02
2.456206047147976509e-02
2.700459544663023209e-02
2.426690226654491800e-02
2.674023001467557004e-02
2.744314780944113324e-02
2.608954112602410169e-02
2.773696754205741757e-02
2.653727016509517186e-02
2.530494810161781558e-02
2.502817922655655586e-02
2.435155854993814942e-02
2.626332006753887352e-02
2.616921528587471193e-02
2.448261201950426708e-02
2.580216870222169431e-02
2.368398029449166747e-02
2.360194805028471149e-02
2.434291094566822314e-02
2.500449656807901891e-02
2.245839684658343383e-02
2.262868541430032229e-02
2.477947557223392216e-02
2.716406653982122998e-02
2.304063191042619169e-02
2.515512623469865969e-02
2.642678477126443604e-02
1.984394899020767988e-02
2.495619823840614787e-02
2.526713786938656128e-02
2.665576654422478417e-02
2.808463731848922715e-02
2.683011501609227148e-02
2.163608920760281412e-02
2.608817632911177020e-02
2.445992884558026090e-02
2.412359021212119592e-02
2.451940080840646352e-02
1.911278283324009675e-02
2.649887118793357518e-02
2.880869601839202224e-02
2.791438224739631671e-02
2.524319267855991422e-02
2.778463696828571694e-02
2.485389024403407074e-02
2.880766722537115437e-02
2.268196995633715851e-02
2.506872824588586221e-02
2.134947760395151592e-02
2.479113862960782497e-02
2.554689059693324507e-02
2.498484190060728041e-02
2.906721585088130680e-02
3.122215553174770633e-02
2.400746547645786141e-02
2.597804326441802494e-02
2.445762434541483635e-02
2.261818773241318359e-02
2.164756925098410001e-02
2.604751840291977955e-02
2.431275886612471043e-02
2.529079860636892010e-02
2.139659828726109964e-02
2.657966259729769437e-02
2.704837737422555177e-02
2.434967852269121630e-02
2.723532646011790626e-02
2.480374995185192707e-02
2.281679882058184478e-02
2.654131561329843916e-02
2.906445579092664308e-02
2.236703865662781690e-02
2.547137971198376247e-02
2.531734111756496833e-02
2.947541627898556810e-02
2.209520248998422115e-02
2.436235612483091117e-02
2.336132317918481263e-02
2.774020978882229399e-02
2.634724844222527396e-02
2.252319042601862858e-02
2.903923903307088772e-02
2.492196222597318003e-02
2.408293898311974698e-02
2.696765666202909778e-02
2.608977204826389701e-02
2.444535776816335326e-02
2.569089756030208324e-02
2.795335679381282315e-02
2.673530100566708784e-02
2.398192615323630969e-02
2.770779069307167247e-02
2.660447971992220204e-02
2.420375680026201279e-02
2.473207142830678718e-02
2.154826935563877721e-02
2.372567322659796182e-02
2.493253510555062946e-02
2.419996069688259976e-02
2.560862365392813783e-02
2.621495092086949252e-02
2.414020425091971747e-02
2.751007281953584543e-02
2.816386955624028063e-02
2.507144610336113286e-02
2.508091708975631468e-02
2.763384485738450136e-02
2.698256162946050668e-02
2.322152370852381686e-02
2.704225081825780211e-02
2.631730561771086080e-02
2.562181663024675621e-02
2.447334232072275600e-02
2.432303735489709656e-02
2.277602071245397181e-02
2.399250321740899541e-02
2.370008338830310521e-02
2.593550431707556878e-02
2.419120616089993209e-02
2.591822172311443115e-02
2.571714334476139785e-02
2.447246414418623867e-02
2.376941996112103342e-02
2.770986092811120530e-02
2.853607589495158608e-02
2.539917438647925491e-02
2.954503146832351129e-02
2.697064613835519972e-02
2.773060270813944642e-02
2.377611632730151567e-02
2.736519752728180932e-02
2.324432239065298000e-02
2.523158441977912947e-02
2.555706608054469225e-02
2.824057259067626335e-02
2.247462305328564586e-02
2.634463687756782857e-02
2.260171356242613588e-02
2.667067961097429121e-02
2.583473290305131342e-02
2.578622555945170314e-02
2.668526324536544397e-02
2.465917194095234091e-02
2.401477256101425262e-02
2.609655784918954100e-02
2.602509604798750736e-02
2.448587429462470433e-02
2.285276014713586226e-02
2.864957796142532029e-02
2.482990177720844835e-02
2.279837870675474609e-02
2.576398968785986038e-02
2.378701224735946945e-02
2.469986418724062424e-02
2.335484225287055501e-02
2.606422605956516814e-02
2.565137439393668298e-02
2.562906084921279248e-02
2.448632284762844100e-02
2.680610279686749045e-02
2.298661041846566250e-02
2.357910364304418097e-02
2.586689692328757173e-02
2.498456819026400114e-02
2.432732688149756572e-02
2.988041915829470554e-02
2.587731379630464276e-02
2.687805375926615933e-02
2.357722603729095825e-02
2.587633328970294355e-02
2.565773977994596083e-02
2.431731345546427753e-02
2.692283290703470153e-02
2.324512884464041695e-02
2.597769958538320711e-02
2.516950319691116725e-02
2.554082619308433930e-02
2.191260873598703529e-02
2.667253870370069752e-02
2.429464543014621739e-02
2.243949335503285514e-02
2.501118717789218779e-02
2.486192790942233499e-02
2.609461267825574290e-02
2.518099415148768519e-02
2.646612754547638877e-02
2.338070154260452754e-02
2.080262363190107239e-02
2.625588837513974372e-02
2.536824404997282956e-02
2.572774638333292369e-02
2.290714849468351855e-02
2.340332037779817298e-02
2.427797499843041898e-02
2.432732565006649750e-02
2.550236369437747230e-02
2.435280278297195095e-02
2.459697026344209378e-02
2.337563666693745490e-02
2.486809385773501233e-02
2.647161231639258774e-02
2.648635146000088633e-02
2.665924788423756908e-02
2.481436381847555370e-02
2.459519104565412173e-02
2.435751166265116147e-02
2.277983966953424713e-02
2.474125093695294861e-02
2.620940686881233564e-02
2.270967536309768942e-02
2.640482597259254105e-02
2.271299190886161973e-02
2.222807084547081050e-02
2.615685780271302316e-02
2.560770126465225505e-02
2.235735425046803809e-02
2.448161186803184813e-02
2.542480639354803909e-02
2.462616958276228618e-02
2.095639824263735226e-02
2.715729242280737546e-02
2.602869993941296645e-02
2.680282676977223041e-02
2.609665703079991003e-02
2.319799776414304543e-02
2.164688165319009552e-02
2.939465663908563328e-02
2.602575628509887565e-02
2.514884285856110180e-02
2.650991938817923166e-02
2.545278215172460876e-02
2.239040241854190968e-02
2.114846984419899850e-02
2.606117003105251281e-02
2.450572163432972184e-02
2.858850353087873108e-02
2.144375936319192766e-02
2.441908023307978390e-02
2.879951092557424264e-02
2.417770495115587059e-02
2.743242190463927865e-02
2.091380528874752301e-02
2.510026502392731507e-02
2.647175466510010011e-02
2.641962711352125598e-02
2.678974198132417703e-02
2.371072616616876419e-02
2.684293675604829815e-02
2.399734288559687845e-02
2.630027610566917917e-02
2.195757812263172612e-02
2.299987858748641159e-02
2.395655074987758371e-02
2.449110967775776707e-02
2.598063930111638165e-02
2.622079145786140528e-02
2.339901389595920589e-02
2.392702713149994290e-02
2.511945787223666959e-02
2.296810217676594629e-02
2.601946229545869585e-02
2.117856658550257981e-02
2.584915816275002928e-02
2.187336025748165547e-02
2.593585148763981676e-02
2.460798491815534977e-02
2.197179283697370256e-02
2.660207057157288474e-02
2.437370313256159021e-02
2.538265305414317760e-02
2.645193231608460038e-02
2.606872773553992745e-02
2.587008150953450103e-02
2.520913419076956097e-02
2.665702841702395631e-02
2.496030245916499093e-02
2.604980425282398329e-02
2.566363119592673589e-02
2.468783248385980622e-02
2.488590454447724837e-02
2.561468882022034654e-02
2.439936682742068971e-02
2.507509704739380521e-02
2.890691160139452487e-02
2.679025175637588657e-02
2.571164335493769312e-02
2.414767794480687443e-02
2.744479341057835461e-02
2.651210921754640001e-02
2.575660823189670004e-02
2.413417604205033914e-02
2.668892912508407517e-02
2.564723553159982405e-02
2.378621892829785311e-02
2.694877123966965549e-02
2.498954394387064779e-02
2.622592275393943045e-02
2.798015135700610001e-02
2.909522957417209899e-02
2.491993914028085150e-02
2.131844767191883039e-02
2.398974826656772100e-02
2.488117621236152904e-02
2.439545853277303930e-02
2.626612068405266912e-02
2.553471047707552011e-02
2.980454501604708553e-02
2.438234215502829358e-02
2.458047460114291816e-02
2.237387326368863588e-02
2.328735798291528547e-02
2.518249947192304286e-02
2.397539025711718785e-02
2.660321002770443463e-02
2.583923038123105489e-02
2.487342224362327353e-02
2.413193916450150078e-02
2.613749689580236943e-02
2.777566792889863898e-02
2.490219438118143613e-02
2.594472128855126319e-02
2.490761382422167214e-02
2.113465086238136906e-02
2.268689802101881911e-02
2.364199642726769884e-02
2.547439570685405830e-02
2.470866023405822454e-02
3.097957693001331808e-02
2.560985921953047584e-02
2.797062110301139215e-02
2.665546041752267850e-02
2.674571762457008187e-02
2.797444200659656224e-02
2.473813269308770824e-02
2.822157561287528052e-02
2.710878827652489151e-02
2.623532800511788401e-02
3.004759929631799220e-02
2.726500480363159423e-02
2.377150372180250604e-02
2.455950926305143847e-02


==> csv_files/armes_housing_hampel.csv <==
x,density
-145237.1565115936,9.713581593228015e-08
-144725.3070827524,9.745912557538362e-08
-144213.45765391117,9.740610105915584e-08
-143701.60822506997,9.699906449743095e-08
-143189.75879622874,9.626767357016728e-08
-142677.90936738753,9.524832743104665e-08
-142166.0599385463,9.398338105635208e-08
-141654.2105097051,9.252018761706839e-08
-141142.36108086386,9.090999413693631e-08
-140630.51165202266,8.920672056492901e-08
-140118.66222318143,8.746565628625471e-08
-139606.81279434022,8.574211090866708e-08
-139094.96336549902,8.409005782130076e-08
-138583.11393665778,8.256080950468901e-08
-138071.26450781658,8.120176288568987e-08
-137559.41507897535,8.005525122713512e-08
-137047.56565013414,7.915753619564576e-08
-136535.7162212929,7.853796996197089e-08
-136023.8667924517,7.821835257374242e-08
-135512.01736361047,7.821250453058697e-08
-135000.16793476927,7.85260686246822e-08
-134488.31850592804,7.915654883048003e-08
-133976.46907708683,8.009358748400066e-08
-133464.61964824563,8.131947533670308e-08
-132952.7702194044,8.280988245639425e-08
-132440.9207905632,8.453479153580409e-08
-131929.07136172196,8.645960911861554e-08
-131417.22193288076,8.854642472438842e-08
-130905.37250403952,9.075538300837782e-08
-130393.52307519832,9.304613008544084e-08
-129881.6736463571,9.537929212528975e-08
-129369.82421751588,9.771794241992957e-08
-128857.97478867466,1.0002901244154464e-07
-128346.12535983344,1.0228460302911602e-07
-127834.27593099223,1.0446315380698037e-07
-127322.42650215101,1.0655043224810064e-07
-126810.57707330979,1.0854030840163167e-07
-126298.72764446857,1.1043528711128662e-07
-125786.87821562737,1.1224677641108307e-07
-125275.02878678613,1.1399507850404489e-07
-124763.17935794493,1.1570909807122219e-07
-124251.32992910371,1.1742577135288932e-07
-123739.48050026249,1.1918922819722401e-07
-123227.63107142127,1.210497077786785e-07
-122715.78164258006,1.2306225664453074e-07
-122203.93221373884,1.2528524486445354e-07
-121692.08278489762,1.2777874207289686e-07
-121180.2333560564,1.306027998857914e-07
-120668.38392721518,1.3381569036930742e-07
-120156.53449837398,1.3747215182407697e-07
-119644.68506953274,1.416216930702391e-07
-119132.83564069154,1.463070056873899e-07
-118620.98621185032,1.5156253035188137e-07
-118109.1367830091,1.5741321865279962e-07
-117597.28735416789,1.6387352573964976e-07
-117085.43792532667,1.7094666208377057e-07
-116573.58849648545,1.7862412477807427e-07
-116061.73906764423,1.8688552043233467e-07
-115549.88963880301,1.956986831287063e-07
-115038.0402099618,2.0502008236600884e-07
-114526.19078112059,2.1479550770927688e-07
-114014.34135227936,2.2496100921767633e-07
-113502.49192343815,2.3544406586308763e-07
-112990.64249459693,2.461649482514435e-07
-112478.79306575572,2.570382371578647e-07
-111966.9436369145,2.67974455783141e-07
-111455.09420807328,2.788817712916481e-07
-110943.24477923206,2.896677201208646e-07
-110431.39535039084,3.002409117479553e-07
-109919.54592154962,3.105126670178798e-07
-109407.6964927084,3.203985497138846e-07
-108895.8470638672,3.2981975369820923e-07
-108383.99763502597,3.3870431256479755e-07
-107872.14820618476,3.469881042089294e-07
-107360.29877734353,3.546156289006179e-07
-106848.44934850233,3.6154054620688686e-07
-106336.59991966111,3.677259632879673e-07
-105824.75049081989,3.7314447452600216e-07
-105312.90106197867,3.7777795995034777e-07
-104801.05163313745,3.816171573050982e-07
-104289.20220429623,3.8466102965328573e-07
-103777.35277545502,3.8691595690930805e-07
-103265.50334661381,3.8839478541219635e-07
-102753.65391777258,3.891157743749087e-07
-102241.80448893138,3.891014815577559e-07
-101729.95506009014,3.88377632628667e-07
-101218.10563124894,3.869720192356879e-07
-100706.25620240772,3.8491346972210184e-07
-100194.4067735665,3.822309336160716e-07
-99682.55734472528,3.7895271654905284e-07
-99170.70791588406,3.7510589620200954e-07
-98658.85848704285,3.7071594242752243e-07
-98147.00905820163,3.658065561094569e-07
-97635.15962936042,3.603997319313802e-07
-97123.31020051919,3.545160404203938e-07
-96611.46077167799,3.481751148456769e-07
-96099.61134283675,3.413963192314607e-07
-95587.76191399555,3.3419956533844104e-07
-95075.91248515433,3.2660623939140434e-07
-94564.06305631311,3.1864019394474e-07
-94052.2136274719,3.1032875686440574e-07
-93540.36419863068,3.017037081517922e-07
-93028.51476978946,2.928021763199066e-07
-92516.66534094824,2.8366740921860943e-07
-92004.81591210703,2.7434937944249985e-07
-91492.9664832658,2.6490519148593124e-07
-90981.1170544246,2.5539926628704994e-07
-90469.26762558336,2.459032883085292e-07
-89957.41819674216,2.3649591037276024e-07
-89445.56876790094,2.2726222162014524e-07
-88933.71933905972,2.182929937156949e-07
-88421.8699102185,2.0968372934989966e-07
-87910.02048137729,2.015335447803348e-07
-87398.17105253607,1.9394392433076033e-07
-86886.32162369485,1.8701738918229387e-07
-86374.47219485365,1.808561253280768e-07
-85862.62276601241,1.755606161846694e-07
-85350.77333717121,1.7122832411523977e-07
-84838.92390832998,1.6795246215558153e-07
-84327.07447948877,1.6582089274368708e-07
-83815.22505064755,1.6491518448597456e-07
-83303.37562180634,1.6530985122990653e-07
-82791.52619296512,1.6707179025122834e-07
-82279.6767641239,1.7025992850325832e-07
-81767.82733528268,1.7492507790310462e-07
-81255.97790644146,1.811099928122241e-07
-80744.12847760026,1.8884961544625868e-07
-80232.27904875902,1.981714881313655e-07
-79720.42961991782,2.090963052905003e-07
-79208.5801910766,2.2163857294350886e-07
-78696.73076223538,2.3580733946336683e-07
-78184.88133339417,2.516069584486229e-07
-77673.03190455295,2.6903784292992956e-07
-77161.18247571173,2.880971697894774e-07
-76649.33304687051,3.0877949428116984e-07
-76137.48361802929,3.310772369224454e-07
-75625.63418918807,3.549810087893816e-07
-75113.78476034685,3.804797463615884e-07
-74601.93533150564,4.0756063347621484e-07
-74090.08590266442,4.362087955658672e-07
-73578.23647382321,4.66406760033115e-07
-73066.387044982,4.981336861647419e-07
-72554.53761614078,5.313643781696597e-07
-72042.68818729956,5.660681054407049e-07
-71530.83875845834,6.022072646482029e-07
-71018.98932961712,6.397359283859871e-07
-70507.1399007759,6.785983343902306e-07
-69995.29047193468,7.187273774030847e-07
-69483.44104309347,7.600431721221794e-07
-68971.59161425225,8.024517599505644e-07
-68459.74218541103,8.458440340699936e-07
-67947.89275656982,8.900949564007037e-07
-67436.0433277286,9.350631360684501e-07
-66924.19389888739,9.80590831969147e-07
-66412.34447004617,1.0265044319228906e-06
-65900.49504120495,1.0726154478994172e-06
-65388.64561236373,1.1187220511765295e-06
-64876.796183522514,1.1646111535032972e-06
-64364.946754681296,1.210061020956133e-06
-63853.09732584008,1.2548443868893913e-06
-63341.24789699886,1.2987320099771187e-06
-62829.39846815764,1.341496603664906e-06
-62317.54903931644,1.3829170452718057e-06
-61805.69961047522,1.4227827573589622e-06
-61293.850181634,1.460898141613531e-06
-60782.00075279278,1.4970869370849769e-06
-60270.15132395156,1.5311963707180572e-06
-59758.301895110344,1.563100969142622e-06
-59246.452466269126,1.5927059067938298e-06
-58734.60303742791,1.6199497766172758e-06
-58222.75360858669,1.644806685604432e-06
-57710.90417974547,1.6672875977222232e-06
-57199.05475090425,1.6874408707536246e-06
-56687.20532206305,1.70535196027544e-06
-56175.35589322183,1.721142292436737e-06
-55663.50646438061,1.7349673362313815e-06
-55151.65703553939,1.7470139343893496e-06
-54639.807606698174,1.757496978649266e-06
-54127.958177856955,1.7666555388762935e-06
-53616.10874901574,1.77474857521756e-06
-53104.25932017452,1.7820503773584753e-06
-52592.4098913333,1.788845884270856e-06
-52080.56046249208,1.7954260411704674e-06
-51568.71103365086,1.802083347523801e-06
-51056.86160480966,1.809107740921915e-06
-50545.01217596844,1.8167829467976328e-06
-50033.16274712722,1.8253834038780457e-06
-49521.313318286004,1.8351718507413228e-06
-49009.463889444785,1.846397630885092e-06
-48497.61446060357,1.8592957434642692e-06
-47985.76503176235,1.8740866355746533e-06
-47473.91560292113,1.8909767009507949e-06
-46962.06617407991,1.9101594205134893e-06
-46450.21674523869,1.9318170535861415e-06
-45938.367316397474,1.9561227659306932e-06
-45426.51788755627,1.9832430630050224e-06
-44914.66845871505,2.0133403847885663e-06
-44402.819029873834,2.0465757127031775e-06
-43890.969601032615,2.0831110398617463e-06
-43379.1201721914,2.1231115631292934e-06
-42867.27074335018,2.166747469036451e-06
-42355.42131450896,2.2141952049369183e-06
-41843.57188566774,2.265638151203558e-06
-41331.72245682652,2.3212666387510065e-06
-40819.873027985304,2.3812772876163853e-06
-40308.023599144086,2.445871675446435e-06
-39796.17417030288,2.5152543781597243e-06
-39284.32474146166,2.5896304573657548e-06
-38772.475312620445,2.6692024989279205e-06
-38260.62588377923,2.7541673330148873e-06
-37748.77645493801,2.8447125868690255e-06
-37236.92702609679,2.9410132362659205e-06
-36725.07759725557,3.0432283293871623e-06
-36213.22816841435,3.151498056966801e-06
-35701.378739573134,3.265941334767384e-06
-35189.529310731916,3.3866540486676046e-06
-34677.6798818907,3.5137080891962376e-06
-34165.83045304948,3.6471512718528363e-06
-33653.981024208275,3.787008202967354e-06
-33142.13159536706,3.933282109428923e-06
-32630.282166525838,4.085957605900005e-06
-32118.43273768462,4.245004326899828e-06
-31606.5833088434,4.410381305344163e-06
-31094.733880002183,4.5820419358248e-06
-30582.884451160964,4.759939322187222e-06
-30071.035022319746,4.9440317768369055e-06
-29559.185593478527,5.134288215531124e-06
-29047.33616463731,5.3306931777934375e-06
-28535.48673579609,5.5332512007684935e-06
-28023.637306954886,5.741990284125177e-06
-27511.787878113668,5.95696420581566e-06
-26999.93844927245,6.178253482849537e-06
-26488.08902043123,6.405964816895915e-06
-25976.239591590012,6.640228920046997e-06
-25464.390162748794,6.881196679472192e-06
-24952.540733907575,7.129033688470198e-06
-24440.691305066357,7.383913242695188e-06
-23928.84187622514,7.64600797091396e-06
-23416.99244738392,7.915480336224935e-06
-22905.1430185427,8.192472302937361e-06
-22393.293589701498,8.477094513162486e-06
-21881.44416086028,8.769415352856035e-06
-21369.59473201906,9.069450307345307e-06
-20857.745303177842,9.377152009708903e-06
-20345.895874336624,9.692401370960498e-06
-19834.046445495405,1.0015000148887589e-05
-19322.197016654187,1.0344665263561754e-05
-18810.34758781297,1.068102510379973e-05
-18298.49815897175,1.1023617992857965e-05
-17786.64873013053,1.1371892896738521e-05
-17274.799301289313,1.1725212368573563e-05
-16762.94987244811,1.2082857631910472e-05
-16251.10044360689,1.2444035618751748e-05
-15739.251014765672,1.2807887699248193e-05
-15227.401585924454,1.317349977300462e-05
-14715.552157083235,1.3539913340500461e-05
-14203.702728242017,1.3906137139863561e-05
-13691.853299400798,1.427115892096629e-05
-13180.003870559594,1.4633956936301848e-05
-12668.154441718361,1.4993510756022834e-05
-12156.305012877157,1.534881106145235e-05
-11644.455584035924,1.5698868134852804e-05
-11132.60615519472,1.6042718839872558e-05
-10620.756726353487,1.637943197276782e-05
-10108.907297512284,1.6708111954565474e-05
-9597.05786867105,1.7027900923880164e-05
-9085.208439829847,1.7337979374216e-05
-8573.359010988614,1.7637565553640185e-05
-8061.50958214741,1.7925913904636795e-05
-7549.660153306206,1.8202312864439047e-05
-7037.810724464973,1.8466082368885485e-05
-6525.961295623769,1.8716571404659152e-05
-6014.111866782536,1.8953155935659763e-05
-5502.262437941332,1.917523749044661e-05
-4990.413009100099,1.9382242641535884e-05
-4478.563580258895,1.9573623537229994e-05
-3966.714151417662,1.9748859566803817e-05
-3454.864722576458,1.9907460155076035e-05
-2943.015293735225,2.0048968597753695e-05
-2431.165864894021,2.017296676957614e-05
-1919.3164360528172,2.0279080468019987e-05
-1407.4670072115841,2.036698510040607e-05
-895.6175783703802,2.043641138508078e-05
-383.7681495291472,2.0487150720296502e-05
128.08127931205672,2.0519059878669922e-05
639.9307081532897,2.0532064710567548e-05
1151.7801369944937,2.0526162585113717e-05
1663.6295658357267,2.050142336019722e-05
2175.4789946769306,2.0457988749303072e-05
2687.3284235181636,2.039607003880532e-05
3199.1778523593675,2.0315944199559512e-05
3711.0272812005715,2.0217948525979914e-05
4222.8767100418045,2.0102474019067913e-05
4734.726138883008,1.9969957802209288e-05
5246.575567724241,1.982087491573685e-05
5758.424996565445,1.9655729874899188e-05
6270.274425406678,1.9475048393679762e-05
6782.123854247882,1.9279369672762338e-05
7293.973283089115,1.906923962396303e-05
7805.822711930319,1.8845205356999587e-05
8317.672140771552,1.860781119001665e-05
8829.521569612756,1.835759636629067e-05
9341.37099845396,1.8095094570206743e-05
9853.220427295193,1.782083524067405e-05
10365.069856136397,1.7535346584599955e-05
10876.91928497763,1.7239160101827485e-05
11388.768713818834,1.6932816350715322e-05
11900.618142660067,1.6616871614415885e-05
12412.46757150127,1.6291905075270183e-05
12924.317000342504,1.5958526071068894e-05
13436.166429183708,1.56173809937183e-05
13948.01585802494,1.526915939854147e-05
14459.865286866145,1.4914598920462588e-05
14971.714715707349,1.4554488640108583e-05
15483.564144548582,1.418967060602467e-05
15995.413573389786,1.3821039295610943e-05
16507.26300223102,1.3449538883410081e-05
17019.112431072223,1.3076158277012146e-05
17530.961859913456,1.2701923973961877e-05
18042.81128875466,1.232789088357781e-05
18554.660717595892,1.1955131341677488e-05
19066.510146437096,1.1584722620413409e-05
19578.35957527833,1.121773329685935e-05
20090.209004119533,1.085520889040054e-05
20602.058432960737,1.049815720884017e-05
21113.90786180197,1.0147533855675405e-05
21625.757290643174,9.804228346197627e-06
22137.606719484407,9.469051258659386e-06
22649.45614832561,9.142722810095284e-06
23161.305577166844,8.825863196435326e-06
23673.155006008048,8.51898497572023e-06
24185.00443484928,8.222487704245628e-06
24696.853863690485,7.936654961267145e-06
25208.703292531718,7.661653821461637e-06
25720.552721372922,7.397536758573188e-06
26232.402150214126,7.144245891266129e-06
26744.25157905536,6.901619415559019e-06
27256.101007896563,6.669400009321585e-06
27767.950436737796,6.447244944740523e-06
28279.799865579,6.234737605482776e-06
28791.649294420233,6.031400077113064e-06
29303.498723261437,5.8367064623123175e-06
29815.34815210267,5.650096566339329e-06
30327.197580943874,5.470989602382027e-06
30839.047009785107,5.298797580078084e-06
31350.89643862631,5.132938062475599e-06
31862.745867467514,4.972846005853035e-06
32374.595296308747,4.8179844318693305e-06
32886.44472514995,4.66785372121615e-06
33398.294153991184,4.52199936108049e-06
33910.14358283239,4.380018024154678e-06
34421.99301167362,4.241561903584178e-06
34933.842440514825,4.106341275134755e-06
35445.69186935606,3.9741253040619885e-06
35957.54129819726,3.844741158800497e-06
36469.390727038495,3.718071535804021e-06
36981.2401558797,3.5940507388219212e-06
37493.0895847209,3.4726594907550016e-06
38004.939013562136,3.3539186861679726e-06
38516.78844240334,3.2378823167410024e-06
39028.63787124457,3.124629819667624e-06
39540.48730008578,3.014258109589758e-06
40052.33672892701,2.9068735575793974e-06
40564.186157768214,2.8025841755989827e-06
41076.03558660945,2.7014922517027212e-06
41587.88501545065,2.6036876601672165e-06
42099.734444291884,2.5092420422583542e-06
42611.58387313309,2.4182040182776366e-06
43123.43330197429,2.3305955510261782e-06
43635.282730815525,2.2464095363142874e-06
44147.13215965673,2.1656086493052122e-06
44658.98158849796,2.0881254281635217e-06
45170.831017339166,2.013863530620088e-06
45682.6804461804,1.942700056594565e-06
46194.5298750216,1.8744887927503016e-06
46706.379303862836,1.8090642043990492e-06
47218.22873270404,1.7462459778235313e-06
47730.07816154527,1.6858439027598307e-06
48241.92759038648,1.6276628809557095e-06
48753.77701922768,1.571507852397577e-06
49265.62644806891,1.5171884455055088e-06
49777.47587691012,1.4645231804045734e-06
50289.32530575135,1.4133430839628816e-06
50801.174734592554,1.363494609985801e-06
51313.02416343379,1.3148417958825306e-06
51824.87359227499,1.26726762626384e-06
52336.723021116224,1.220674612266681e-06
52848.57244995743,1.1749846310180221e-06
53360.42187879866,1.130138100843376e-06
53872.271307639865,1.0860925931975581e-06
54384.12073648107,1.0428210008227933e-06
54895.9701653223,1.0003093927238061e-06
55407.819594163506,9.58554690033175e-07
55919.66902300474,9.17562293001811e-07
56431.51845184594,8.773437788677415e-07
56943.367880687176,8.379147742528755e-07
57455.21730952838,7.992930853005219e-07
57967.06673836961,7.614971454590132e-07
58478.91616721082,7.245448161813246e-07
58990.76559605205,6.884525513687617e-07
59502.61502489325,6.532349135505273e-07
60014.46445373446,6.189044097794379e-07
60526.31388257569,5.854715990032317e-07
61038.163311416894,5.529454109071948e-07
61550.01274025813,5.213336092644107e-07
62061.86216909933,4.906433307016193e-07
62573.711597940564,4.60881632218786e-07
63085.56102678177,4.3205598725652093e-07
63597.410455623,4.04174679846907e-07
64109.259884464205,3.772470585256054e-07
64621.10931330544,3.5128362526419347e-07
65132.95874214664,3.262959487306066e-07
65644.80817098785,3.0229640478382913e-07
66156.65759982908,2.792977594461572e-07
66668.50702867028,2.5731262001126357e-07
67180.35645751152,2.363527879568537e-07
67692.20588635272,2.1642855264815004e-07
68204.05531519395,1.9754796734745633e-07
68715.90474403516,1.7971614887221127e-07
69227.75417287639,1.6293463961336457e-07
69739.6036017176,1.4720086590915613e-07
70251.45303055883,1.3250772042761066e-07
70763.30245940003,1.1884328875771653e-07
71275.15188824123,1.061907323707559e-07
71787.00131708247,9.452833199561507e-08
72298.85074592367,8.382968771033201e-08
72810.7001747649,7.406406506927074e-08
73322.54960360611,6.519687065555909e-08
73834.39903244734,5.719023577087406e-08
74346.24846128855,5.0003683652913997e-08
74858.09789012978,4.359485365913774e-08
75369.94731897098,3.792025521008129e-08
75881.79674781222,3.293602482025519e-08
76393.64617665342,2.8598661087437965e-08
76905.49560549465,2.486571486241928e-08
77417.34503433586,2.169641477091972e-08
77929.19446317706,1.9052211602241347e-08
78441.0438920183,1.6897228627527495e-08
78952.8933208595,1.5198608503340134e-08
79464.74274970073,1.3926750925263103e-08
79976.59217854193,1.3055438527864635e-08
80488.44160738317,1.2561851621851989e-08
81000.29103622437,1.2426475186975534e-08
81512.1404650656,1.2632904094629668e-08
82023.98989390681,1.3167554828455698e-08
82535.83932274804,1.4019294024702296e-08
83047.68875158924,1.5178995987751237e-08
83559.53818043045,1.663904296505405e-08
84071.38760927168,1.8392783392902484e-08
84583.23703811289,2.043396453743051e-08
85095.08646695412,2.275615692406952e-08
85606.93589579532,2.5352188626561704e-08
86118.78532463656,2.8213607812870303e-08
86630.63475347776,3.133019185013676e-08
87142.48418231899,3.4689520682162663e-08
87654.3336111602,3.8276631044173156e-08
88166.18304000143,4.207376631843702e-08
88678.03246884263,4.6060234430729295e-08
89189.88189768384,5.0212383142016164e-08
89701.73132652507,5.4503698438888235e-08
90213.58075536627,5.890502754755161e-08
90725.43018420751,6.338492350898656e-08
91237.27961304871,6.791010341698154e-08
91749.12904188994,7.244600753166863e-08
92260.97847073115,7.695744176209643e-08
92772.82789957238,8.140928170251822e-08
93284.67732841359,8.576721275241085e-08
93796.52675725482,8.999847808295218e-08
94308.37618609602,9.40726045394638e-08
94820.22561493723,9.796207615554726e-08
95332.07504377846,1.0164292591036475e-07
95843.92447261966,1.0509521872953348e-07
96355.7739014609,1.0830340248189068e-07
96867.6233303021,1.1125650875069369e-07
97379.47275914333,1.1394819127367944e-07
97891.32218798454,1.1637659689623802e-07
98403.17161682577,1.1854407135054773e-07
98915.02104566697,1.20456709801182e-07
99426.8704745082,1.2212376949932002e-07
99938.71990334941,1.2355696867395483e-07
100450.56933219061,1.247697015886204e-07
100962.41876103185,1.2577620417618796e-07
101474.26818987305,1.2659070756383798e-07
101986.11761871428,1.2722661792611434e-07
102497.96704755549,1.276957603591169e-07
103009.81647639672,1.2800772185677106e-07
103521.66590523793,1.281693240963298e-07
104033.51533407916,1.28184250808408e-07
104545.36476292036,1.2805284730815677e-07
105057.2141917616,1.2777210166175985e-07
105569.0636206028,1.2733580837093499e-07
106080.913049444,1.2673490682016282e-07
106592.76247828524,1.259579784921482e-07
107104.61190712644,1.2499187953882981e-07
107616.46133596767,1.2382247907332746e-07
108128.31076480888,1.224354688297124e-07
108640.16019365011,1.2081720684458073e-07
109152.00962249131,1.1895555667292575e-07
109663.85905133255,1.1684068438453494e-07
110175.70848017375,1.144657781186863e-07


==> csv_files/armes_housing_tukey.csv <==
x,density
-173646.58961455408,7.781545150957037e-08
-172699.3461252774,7.736081154865784e-08
-171752.10263600072,7.601260936057995e-08
-170804.85914672405,7.381763751576023e-08
-169857.61565744737,7.085088403676502e-08
-168910.3721681707,6.721131147443122e-08
-167963.12867889405,6.301642855935667e-08
-167015.88518961737,5.839607855375859e-08
-166068.6417003407,5.3485913600231815e-08
-165121.39821106402,4.8421025846920516e-08
-164174.15472178734,4.333016636840528e-08
-163226.91123251067,3.833090874670037e-08
-162279.667743234,3.3526015714445914e-08
-161332.42425395732,2.9001156300484213e-08
-160385.18076468064,2.482400935832071e-08
-159437.93727540397,2.1044687705553547e-08
-158490.69378612732,1.769733331443916e-08
-157543.45029685064,1.4802672802545945e-08
-156596.20680757397,1.2371285233149821e-08
-155648.9633182973,1.0407319267267892e-08
-154701.7198290206,8.912400031706601e-09
-153754.47633974394,7.889482379044883e-09
-152807.23285046726,7.346430956375952e-09
-151859.9893611906,7.2991338318563104e-09
-150912.7458719139,7.773981998864918e-09
-149965.50238263723,8.809570470154797e-09
-149018.25889336056,1.0457498496667303e-08
-148071.01540408388,1.2782169054628287e-08
-147123.77191480724,1.585951465013004e-08
-146176.52842553056,1.977461152206261e-08
-145229.28493625388,2.46181906747465e-08
-144282.0414469772,3.0482113455392614e-08
-143334.79795770053,3.745395086435695e-08
-142387.55446842386,4.5610885866834464e-08
-141440.31097914718,5.501324018464627e-08
-140493.0674898705,6.569800243951493e-08
-139545.82400059386,7.767279260583228e-08
-138598.58051131718,9.091072783330837e-08
-137651.3370220405,1.0534664757974747e-07
-136704.09353276383,1.2087510553678348e-07
-135756.85004348715,1.3735044051513738e-07
-134809.60655421048,1.5458910233394275e-07
-133862.3630649338,1.723742417158371e-07
-132915.11957565713,1.9046239033162074e-07
-131967.87608638045,2.0859187729547116e-07
-131020.63259710377,2.2649247189246308e-07
-130073.3891078271,2.4389562819603347e-07
-129126.14561855044,2.605446505489104e-07
-128178.90212927376,2.7620410823871016e-07
-127231.65863999708,2.906679036403255e-07
-126284.41515072042,3.037655326085913e-07
-125337.17166144375,3.1536625320317706e-07
-124389.92817216707,3.253810773661046e-07
-123442.6846828904,3.3376269560120845e-07
-122495.44119361372,3.405036133437052e-07
-121548.19770433704,3.4563289997787755e-07
-120600.95421506037,3.492120147190655e-07
-119653.71072578369,3.5133017388409334e-07
-118706.46723650703,3.520996666040559e-07
-117759.22374723035,3.5165142404779016e-07
-116811.98025795368,3.501310198065358e-07
-115864.73676867702,3.4769514800846424e-07
-114917.49327940034,3.445085119645768e-07
-113970.24979012366,3.407409766417856e-07
-113023.00630084699,3.3656480343879705e-07
-112075.76281157031,3.321517981457784e-07
-111128.51932229364,3.276702572038158e-07
-110181.27583301696,3.2328168132843573e-07
-109234.0323437403,3.1913732262215895e-07
-108286.78885446362,3.153747232459664e-07
-107339.54536518695,3.121144736899643e-07
-106392.30187591027,3.094574538479882e-07
-105445.05838663361,3.0748281357279633e-07
-104497.81489735693,3.062469011398312e-07
-103550.57140808026,3.0578326472521e-07
-102603.32791880358,3.0610374573013705e-07
-101656.0844295269,3.072005691750425e-07
-100708.84094025023,3.0904923212471956e-07
-99761.59745097357,3.116119114542712e-07
-98814.35396169689,3.1484106889625995e-07
-97867.11047242022,3.186829307379692e-07
-96919.86698314354,3.2308056235706434e-07
-95972.62349386686,3.2797633874684383e-07
-95025.3800045902,3.3331372105764754e-07
-94078.13651531353,3.3903837220378233e-07
-93130.89302603685,3.450987662526373e-07
-92183.64953676017,3.5144655126101757e-07
-91236.4060474835,3.580369999469912e-07
-90289.16255820682,3.648299168126714e-07
-89341.91906893016,3.717913579605856e-07
-88394.67557965349,3.788964593953977e-07
-87447.43209037681,3.8613356423791857e-07
-86500.18860110013,3.9350969645171604e-07
-85552.94511182346,4.0105725949327824e-07
-84605.7016225468,4.0884165664052856e-07
-83658.45813327012,4.1696935133034156e-07
-82711.21464399344,4.255957270576868e-07
-81763.97115471677,4.3493198325019557e-07
-80816.72766544009,4.45250230467819e-07
-79869.48417616343,4.568859370839724e-07
-78922.24068688675,4.702369384751788e-07
-77974.99719761008,4.85758352481387e-07
-77027.7537083334,5.039529503396074e-07
-76080.51021905673,5.253568039913952e-07
-75133.26672978007,5.50520356795741e-07
-74186.02324050339,5.799854281779997e-07
-73238.77975122671,6.142590416638797e-07
-72291.53626195004,6.537853338555515e-07
-71344.29277267336,6.989171296149915e-07
-70397.04928339669,7.498890244293781e-07
-69449.80579412002,8.067939669453019e-07
-68502.56230484335,8.695653537245149e-07
-67555.31881556667,9.379665107817896e-07
-66608.07532629,1.0115891280817968e-06
-65660.83183701332,1.089861732577107e-06
-64713.58834773666,1.1720686475278282e-06
-63766.34485845998,1.257379124131384e-06
-62819.10136918331,1.3448854979865355e-06
-61871.85787990663,1.4336483862886507e-06
-60924.614390629955,1.522746182367083e-06
-59977.37090135328,1.6113255071268138e-06
-59030.12741207662,1.6986489221177885e-06
-58082.88392279994,1.7841361610535145e-06
-57135.640433523266,1.8673954351607423e-06
-56188.39694424659,1.9482420189990317e-06
-55241.15345496991,2.0267022954500726e-06
-54293.90996569325,2.1030026609130807e-06
-53346.666476416576,2.1775440595432735e-06
-52399.4229871399,2.250864298640701e-06
-51452.179497863224,2.323591553903835e-06
-50504.93600858655,2.3963934645122936e-06
-49557.69251930989,2.469926824912932e-06
-48610.44903003321,2.5447930183937844e-06
-47663.205540756535,2.62150396890026e-06
-46715.96205147986,2.7004625268005038e-06
-45768.71856220318,2.7819599196712747e-06
-44821.47507292652,2.8661913067066294e-06
-43874.231583649846,2.9532887273925973e-06
-42926.98809437317,3.0433690041304695e-06
-41979.74460509649,3.1365926182771266e-06
-41032.50111581982,3.233228385270003e-06
-40085.25762654314,3.333718027308353e-06
-39138.014137266466,3.4387345529380604e-06
-38190.77064798979,3.5492287171570904e-06
-37243.52715871314,3.6664587118390397e-06
-36296.28366943647,3.791999532152737e-06
-35349.04018015979,3.9277300492112176e-06
-34401.796690883115,4.0757975385565525e-06
-33454.55320160644,4.2385611094003415e-06
-32507.309712329763,4.418517004075675e-06
-31560.066223053087,4.618209970702563e-06
-30612.82273377641,4.840135770784109e-06
-29665.579244499735,5.08664032442915e-06
-28718.33575522306,5.359821016511853e-06
-27771.092265946383,5.661435319983278e-06
-26823.848776669736,5.992821197776078e-06
-25876.60528739306,6.35483280054513e-06
-24929.361798116384,6.747793871421005e-06
-23982.11830883971,7.171470090272321e-06
-23034.874819563032,7.625060423790713e-06
-22087.631330286356,8.107206470855326e-06
-21140.38784100968,8.616017870686793e-06
-20193.144351733004,9.149111126211816e-06
-19245.90086245633,9.70365872286038e-06
-18298.657373179652,1.0276445211558161e-05
-17351.413883902977,1.0863926971740353e-05
-16404.17039462633,1.1462292652712068e-05
-15456.926905349654,1.2067521766784255e-05
-14509.683416072978,1.2675439516370257e-05
-13562.439926796302,1.3281766610865073e-05
-12615.196437519626,1.3882163497380472e-05
-11667.95294824295,1.4472269029708577e-05
-10720.709458966274,1.5047734085658219e-05
-9773.465969689598,1.5604250989247884e-05
-8826.222480412922,1.6137579799586134e-05
-7878.978991136246,1.6643572611505632e-05
-6931.73550185957,1.7118197006437206e-05
-5984.492012582923,1.7557559731676815e-05
-5037.248523306247,1.795793160181541e-05
-4090.005034029571,1.8315774522924115e-05
-3142.761544752895,1.8627771434849082e-05
-2195.518055476219,1.889085982908739e-05
-1248.2745661995432,1.910226929762989e-05
-301.0310769228672,1.925956326951845e-05
646.2124123538088,1.9360684675212953e-05
1593.4559016304847,1.9404004743953273e-05
2540.6993909071607,1.9388373513540994e-05
3487.9428801838076,1.9313169971074504e-05
4435.186369460484,1.9178349125596686e-05
5382.4298587371595,1.8984482829516087e-05
6329.6733480138355,1.8732790902489482e-05
7276.9168372905115,1.8425159138917824e-05
8224.160326567187,1.8064141137481732e-05
9171.403815843863,1.765294157869138e-05
10118.64730512054,1.7195379553782535e-05
11065.890794397215,1.6695831738098684e-05
12013.134283673891,1.6159156499332793e-05
12960.377772950567,1.5590601315769592e-05
13907.621262227214,1.499569703135321e-05
14854.86475150389,1.4380143385139944e-05
15802.108240780566,1.3749690838543335e-05
16749.351730057242,1.3110023932563001e-05
17696.595219333918,1.2466651222671004e-05
18643.838708610594,1.1824806281443924e-05
19591.08219788727,1.118936338243976e-05
20538.325687163946,1.0564770365718095e-05
21485.569176440622,9.954999939052236e-06
22432.812665717298,9.363519403811389e-06
23380.056154993945,8.79327762572043e-06
24327.29964427062,8.246707102350165e-06
25274.543133547297,7.725738293506408e-06
26221.786622823973,7.231823028729982e-06
27169.03011210065,6.7659638014289785e-06
28116.273601377325,6.328746075652107e-06
29063.517090654,5.9203713063389775e-06
30010.760579930677,5.540689115396614e-06
30958.004069207353,5.189227865871505e-06
31905.24755848403,4.865223624738844e-06
32852.491047760705,4.5676481047932134e-06
33799.73453703735,4.295236557855352e-06
34746.97802631403,4.046516720754071e-06
35694.2215155907,3.819839797041245e-06
36641.46500486738,3.613414131968962e-06
37588.708494144055,3.4253417743073673e-06
38535.95198342073,3.2536575996354084e-06
39483.19547269741,3.0963701803131446e-06
40430.43896197408,2.9515031996575804e-06
41377.68245125076,2.817135971587119e-06
42324.925940527435,2.6914415637428672e-06
43272.16942980411,2.572721124896268e-06
44219.41291908076,2.459433255286957e-06
45166.656408357434,2.350217584281944e-06
46113.89989763411,2.2439120799783143e-06
47061.143386910786,2.1395639599940665e-06
48008.38687618746,2.0364343627758094e-06
48955.63036546414,1.9339971513753724e-06
49902.873854740814,1.831932351278604e-06
50850.11734401749,1.7301147805064071e-06
51797.360833294166,1.628598435031473e-06
52744.60432257084,1.5275971722021513e-06
53691.84781184752,1.4274622155181482e-06
54639.091301124165,1.3286570064255741e-06
55586.33479040084,1.2317299644894659e-06
56533.57827967752,1.1372857876132367e-06
57480.82176895419,1.0459560201990474e-06
58428.06525823087,9.58369722736552e-07
59375.308747507544,8.751251701319556e-07
60322.55223678422,7.967635661554293e-07
61269.7957260609,7.237457684966105e-07
62217.03921533757,6.56432959709314e-07
63164.28270461425,5.950720683227948e-07
64111.526193890895,5.397865448981949e-07
65058.76968316757,4.905728415581162e-07
66006.01317244425,4.4730264926830294e-07
66953.25666172092,4.097306383783599e-07
67900.5001509976,3.77507150019002e-07
68847.74364027428,3.5019502325714713e-07
69794.98712955095,3.272895360521214e-07
70742.23061882763,3.0824030183970256e-07
71689.4741081043,2.9247390572326476e-07
72636.71759738098,2.7941608512715975e-07
73583.96108665765,2.685123529760773e-07
74531.2045759343,2.5924611525531943e-07
75478.44806521098,2.5115353393597805e-07
76425.69155448765,2.438346139888576e-07
77372.93504376433,2.369602331835899e-07
78320.178533041,2.302750709346429e-07
79267.42202231768,2.2359661550615716e-07
80214.66551159436,2.1681062803226994e-07
81161.90900087103,2.0986361006186964e-07
82109.15249014771,2.0275295351125114e-07
83056.39597942439,1.9551554398509124e-07
84003.63946870103,1.88215637118616e-07
84950.88295797771,1.809328302851094e-07
85898.12644725438,1.7375090711814933e-07
86845.36993653106,1.667482399790733e-07
87792.61342580774,1.5999029855359476e-07
88739.85691508441,1.53524637426548e-07
89687.10040436109,1.4737853190757161e-07
90634.34389363776,1.415592135217578e-07
91581.58738291444,1.360564414339316e-07
92528.83087219112,1.3084695224000132e-07
93476.07436146779,1.2590017628473715e-07
94423.31785074447,1.2118450966794461e-07
95370.56134002114,1.1667339846134883e-07
96317.80482929782,1.12350530154388e-07
97265.0483185745,1.0821353449901342e-07
98212.29180785117,1.0427576193219324e-07
99159.53529712779,1.0056591636972072e-07
100106.77878640447,9.712554938198426e-08
101054.02227568114,9.400465112506025e-08
102001.26576495782,9.125577659990087e-08
102948.5092542345,8.892730324956817e-08
103895.75274351117,8.705651190060464e-08
104842.99623278785,8.56632084585881e-08
105790.23972206452,8.474455680195788e-08
106737.4832113412,8.427167960539937e-08
107684.72670061787,8.41884156369457e-08
108631.97018989455,8.441241692243443e-08
109579.21367917123,8.483854791116613e-08
110526.4571684479,8.534433343352287e-08
111473.70065772458,8.579701378470856e-08
112420.94414700125,8.606162154112658e-08
113368.18763627793,8.600940871182055e-08
114315.4311255546,8.552593148503026e-08
115262.67461483128,8.451814345136533e-08
116209.91810410796,8.291995054628067e-08
117157.16159338463,8.069583009819684e-08
118104.40508266131,7.784229600130901e-08
119051.64857193799,7.438718337469902e-08
119998.8920612146,7.038690995104787e-08
120946.13555049128,6.592203038782359e-08
121893.37903976795,6.109151977573721e-08
122840.62252904463,5.600629479251836e-08
123787.8660183213,5.0782501791244123e-08
124735.10950759798,4.553507283198827e-08
125682.35299687466,4.037198044605166e-08
126629.59648615133,3.538952070024854e-08
127576.83997542801,3.066883501644693e-08
128524.08346470469,2.627375777928103e-08
129471.32695398136,2.2249961484763383e-08
130418.57044325804,1.8625274080983008e-08
131365.81393253471,1.541097101098718e-08
132313.0574218114,1.2603800482393867e-08
133260.30091108807,1.0188484421553364e-08
134207.54440036474,8.140446308448554e-09
135154.78788964142,6.4285454633343946e-09
136102.0313789181,5.017639082502316e-09
137049.27486819477,3.870841909155692e-09
137996.51835747145,2.9514029516446547e-09
138943.76184674812,2.224164317676573e-09
139891.00533602474,1.6566056340831923e-09
140838.24882530142,1.2195067725059339e-09
141785.4923145781,8.872811717868297e-10
142732.73580385477,6.380425112459829e-10
143679.97929313144,4.53470191171647e-10
144627.22278240812,3.185357944411677e-10
145574.4662716848,2.211453382420988e-10
146521.70976096147,1.517424647327486e-10
147468.95325023815,1.0290727558206392e-10
148416.19673951482,6.897543924051096e-11
149363.4402287915,4.569326544213576e-11
150310.68371806818,2.991707629961514e-11
151257.92720734485,1.9359550106832137e-11
152205.17069662153,1.238170556611509e-11
153152.4141858982,7.826628841570312e-12
154099.65767517488,4.8896528284085305e-12
155046.90116445156,3.019189009157933e-12
155994.14465372823,1.8425171901974324e-12
156941.3881430049,1.1113266968174832e-12
157888.63163228158,6.62492376587577e-13
158835.87512155826,3.9032732151714723e-13
159783.11861083494,2.2729293564051052e-13
160730.36210011155,1.3081328086045385e-13
161677.60558938823,7.440920201299624e-14
162624.8490786649,4.183216682280871e-14
163572.09256794158,2.3243577685229848e-14
164519.33605721826,1.276452007467562e-14
165466.57954649493,6.928112043032851e-15
166413.8230357716,3.716500626183424e-15
167361.06652504829,1.970436359434831e-15
168308.31001432496,1.0325224633882487e-15
169255.55350360164,5.347434800445229e-16
170202.7969928783,2.73716122902124e-16
171150.040482155,1.3847269779644256e-16
172097.28397143167,6.923677313258197e-17
173044.52746070834,3.421514427684372e-17
173991.77094998502,1.6711245666529446e-17
174939.0144392617,8.06692766589595e-18
175886.25792853837,3.848720673994315e-18
176833.50141781504,1.8148198196197056e-18
177780.74490709172,8.457841166479762e-19
178727.9883963684,3.895780032210084e-19
179675.23188564507,1.7735286972111185e-19
180622.4753749217,7.97977973141872e-20
181569.71886419837,3.548562653199686e-20
182516.96235347504,1.5596348898191593e-20
183464.20584275172,6.7748907614728184e-21
184411.4493320284,2.908643819128677e-21
185358.69282130507,1.2342060715232202e-21
186305.93631058175,5.175993294358005e-22
187253.17979985842,2.145401707671599e-22
188200.4232891351,8.788857629190316e-23
189147.66677841177,3.558484899796586e-23
190094.91026768845,1.423989265972858e-23
191042.15375696513,5.631929301422679e-24
191989.3972462418,2.201489222249133e-24
192936.64073551848,8.505205734660807e-25
193883.88422479515,3.24759581803733e-25
194831.12771407183,1.2255979167619842e-25
195778.3712033485,4.5713339093719076e-26
196725.61469262518,1.6851818253981972e-26
197672.85818190186,6.1398742798964396e-27
198620.10167117853,2.210960996912498e-27
199567.3451604552,7.8688556323828835e-28
200514.58864973183,2.7679038063484495e-28
201461.8321390085,9.622758296679457e-29
202409.07562828518,3.306433167754918e-29
203356.31911756186,1.1229357451883058e-29
204303.56260683853,3.7714765112014915e-30
205250.8060961152,1.2589564968849272e-30
206198.04958539188,4.376650410883284e-31
207145.29307466856,2.1990802483965863e-31
208092.53656394524,3.124570169294921e-31
209039.7800532219,8.403269573812088e-31
209987.0235424986,2.5076852470459587e-30
210934.26703177526,7.492678933457485e-30
211881.51052105194,2.2156290839583665e-29
212828.75401032862,6.476294443936626e-29
213775.9974996053,1.8709891862139342e-28
214723.24098888197,5.3422659917166975e-28
215670.48447815864,1.5076089102716957e-27
216617.72796743532,4.204949463837549e-27
217564.971456712,1.1591556516118154e-26
218512.21494598867,3.158141785390892e-26
219459.45843526535,8.504139607456774e-26
220406.70192454197,2.2632786615385097e-25
221353.94541381864,5.953256119219872e-25
222301.18890309532,1.5476758135478704e-24
223248.432392372,3.9766220356442e-24
224195.67588164867,1.0098515217586235e-23
225142.91937092534,2.534601130386387e-23
226090.16286020202,6.287393107235628e-23
227037.4063494787,1.5414892325629655e-22
227984.64983875537,3.73524649408821e-22
228931.89332803205,8.945547549932275e-22
229879.13681730872,2.1174027887496072e-21
230826.3803065854,4.9534630001141296e-21
231773.62379586208,1.1453105374383692e-20
232720.86728513875,2.617257662781512e-20
233668.11077441543,5.911240022475656e-20
234615.3542636921,1.3195310023360038e-19
235562.59775296878,2.911182911400689e-19
236509.84124224546,6.347873719628997e-19
237457.08473152213,1.3680310492308457e-18
238404.3282207988,2.91388575661312e-18
239351.57171007548,6.134200643913931e-18
240298.81519935216,1.2762986925617378e-17
241246.05868862878,2.6245542968811583e-17
242193.30217790545,5.33418028473883e-17
243140.54566718213,1.071491446089859e-16
244087.7891564588,2.1272504158643718e-16
245035.03264573548,4.1740477845608016e-16
245982.27613501216,8.094781050490166e-16
246929.51962428883,1.551535391557651e-15
247876.7631135655,2.9391865883247984e-15
248824.0066028422,5.503025412847921e-15
249771.25009211886,1.018321164103483e-14
250718.49358139554,1.8624169346724024e-14
251665.7370706722,3.366494772430028e-14
252612.9805599489,6.014338497822738e-14
253560.22404922557,1.0619563855631314e-13
254507.46753850224,1.853251603166793e-13
255454.71102777892,3.196472546224264e-13
256401.9545170556,5.448995677858017e-13
257349.19800633227,9.180595201993167e-13
258296.44149560895,1.5287416718789397e-12
259243.68498488562,2.5159746451789334e-12
260190.9284741623,4.092486982365622e-12
261138.17196343892,6.5792629441331295e-12
262085.4154527156,1.0453845348064115e-11
263032.65894199227,1.6416621632896257e-11
263979.90243126894,2.5480057107372072e-11
264927.1459205456,3.908642012136434e-11
265874.3894098223,5.92598141198469e-11
266821.632899099,8.8798077745038e-11
267768.87638837565,1.315090784766053e-10
268716.1198776523,1.9249382175736375e-10
269663.363366929,2.784753419997046e-10
270610.6068562057,3.9816729743683653e-10
271557.85034548235,5.626694283909878e-10
272505.093834759,7.85868608941577e-10
273452.3373240357,1.0848144318561346e-09
274399.5808133124,1.4800277467334323e-09
275346.82430258906,1.995690320901797e-09
276294.06779186573,2.659655182226032e-09
277241.3112811424,3.503211917289414e-09
278188.5547704191,4.560541105822346e-09
279135.79825969576,5.867799015716467e-09
280083.04174897244,7.461789199832835e-09
281030.2852382491,9.37820263011087e-09
281977.5287275257,1.1649442412202516e-08
282924.7722168024,1.4302091626285762e-08
283872.0157060791,1.7354130688178035e-08
284819.25919535576,2.081205963890602e-08
285766.50268463243,2.4668125557742896e-08
286713.7461739091,2.8897889710343862e-08
287660.9896631858,3.3458386883907896e-08
288608.23315246246,3.82871252075156e-08
289555.47664173914,4.3302144889907994e-08
290502.7201310158,4.840329754582481e-08
291449.9636202925,5.3474826086151627e-08
292397.20710956916,5.838922386543712e-08
293344.45059884584,6.301223943251624e-08
294291.6940881225,6.720878079175715e-08
295238.9375773992,7.084937282038836e-08
296186.18106667587,7.381674547019133e-08
297133.42455595254,7.601208886655841e-08
298080.6680452292,7.736051134922303e-08
299027.9115345059,7.78152803635848e-08


==> csv_files/armes_housing_welsch.csv <==
x,density
-137135.58630595,9.565678813703546e-08
-136642.834256501,9.57805948275568e-08
-136150.08220705198,9.55354694019303e-08
-135657.33015760296,9.493998966189192e-08
-135164.57810815395,9.401946289657269e-08
-134671.82605870493,9.280559471843168e-08
-134179.0740092559,9.13360197577678e-08
-133686.3219598069,8.965370613129135e-08
-133193.56991035788,8.780624897235969e-08
-132700.81786090886,8.584507110786895e-08
-132208.06581145985,8.382455110995375e-08
-131715.31376201083,8.180110039147066e-08
-131222.56171256182,7.983221173631196e-08
-130729.80966311278,7.797550167272614e-08
-130237.05761366377,7.628776845094039e-08
-129744.30556421475,7.482408613914893e-08
-129251.55351476574,7.363695358547843e-08
-128758.80146531672,7.277551480072789e-08
-128266.0494158677,7.228486479640359e-08
-127773.29736641869,7.220545216444454e-08
-127280.54531696967,7.257258680486274e-08
-126787.79326752065,7.341605828375492e-08
-126295.04121807164,7.475986741549617e-08
-125802.2891686226,7.662207087716804e-08
-125309.53711917359,7.90147360370883e-08
-124816.78506972457,8.194400075904517e-08
-124324.03302027556,8.541023076690161e-08
-123831.28097082654,8.940826525077485e-08
-123338.52892137752,9.392773979064535e-08
-122845.77687192851,9.895347438654634e-08
-122353.02482247949,1.044659134338281e-07
-121860.27277303048,1.1044160388191639e-07
-121367.52072358146,1.1685369757675499e-07
-120874.76867413244,1.2367246391765012e-07
-120382.01662468343,1.3086579945949683e-07
-119889.26457523441,1.3839972195452496e-07
-119396.5125257854,1.4623883753720085e-07
-118903.76047633638,1.5434677128387548e-07
-118411.00842688736,1.6268655318489956e-07
-117918.25637743835,1.71220953598309e-07
-117425.50432798933,1.7991276444596917e-07
-116932.75227854031,1.8872502469021628e-07
-116440.0002290913,1.976211909091092e-07
-115947.24817964227,2.0656525598514894e-07
-115454.49613019325,2.1552182094992318e-07
-114961.74408074423,2.2445612680477602e-07
-114468.99203129522,2.3333405459387878e-07
-113976.2399818462,2.421221030832137e-07
-113483.48793239718,2.507873540559056e-07
-112990.73588294817,2.592974354491416e-07
-112497.98383349915,2.67620492328724e-07
-112005.23178405013,2.757251750420375e-07
-111512.47973460112,2.8358065284498666e-07
-111019.7276851521,2.91156659914937e-07
-110526.97563570307,2.9842357900351165e-07
-110034.22358625405,3.0535256612184543e-07
-109541.47153680504,3.11915717661927e-07
-109048.71948735602,3.1808627931606056e-07
-108555.967437907,3.238388941337529e-07
-108063.21538845799,3.2914988511665477e-07
-107570.46333900897,3.339975659548826e-07
-107077.71128955996,3.38362571900857e-07
-106584.95924011094,3.4222820140015335e-07
-106092.20719066192,3.4558075798590966e-07
-105599.45514121291,3.484098811213249e-07
-105106.70309176389,3.5070885416661024e-07
-104613.95104231487,3.524748774723331e-07
-104121.19899286586,3.5370929477805237e-07
-103628.44694341684,3.544177616389406e-07
-103135.69489396783,3.5461034552600545e-07
-102642.94284451881,3.5430154855496264e-07
-102150.1907950698,3.5351024549458586e-07
-101657.43874562078,3.5225953177663524e-07
-101164.68669617176,3.5057647865140035e-07
-100671.93464672274,3.4849179536359325e-07
-100179.18259727373,3.4603940120146794e-07
-99686.4305478247,3.43255913415751e-07
-99193.67849837568,3.4018006021207135e-07
-98700.92644892666,3.3685203117075825e-07
-98208.17439947765,3.3331278040670185e-07
-97715.42235002863,3.2960330040659825e-07
-97222.67030057962,3.2576388662755574e-07
-96729.9182511306,3.2183341447344585e-07
-96237.16620168158,3.178486510638909e-07
-95744.41415223257,3.138436241814025e-07
-95251.66210278354,3.098490698647867e-07
-94758.91005333452,3.0589197829209065e-07
-94266.1580038855,3.0199525488993455e-07
-93773.40595443649,2.9817751009136013e-07
-93280.65390498747,2.9445298696113943e-07
-92787.90185553845,2.9083163117829864e-07
-92295.14980608944,2.873193028086303e-07
-91802.39775664042,2.8391812413964184e-07
-91309.6457071914,2.8062695282577417e-07
-90816.89365774239,2.7744196494335643e-07
-90324.14160829337,2.7435732851100875e-07
-89831.38955884436,2.713659447947111e-07
-89338.63750939534,2.68460232452211e-07
-88845.88545994632,2.656329283950913e-07
-88353.1334104973,2.628778792187928e-07
-87860.38136104829,2.601907981706893e-07
-87367.62931159927,2.5756996483177606e-07
-86874.87726215026,2.550168478576192e-07
-86382.12521270124,2.525366350851296e-07
-85889.37316325222,2.501386598465082e-07
-85396.62111380321,2.478367171922153e-07
-84903.86906435419,2.456492686458819e-07
-84411.11701490518,2.435995388286028e-07
-83918.36496545615,2.4171551154444614e-07
-83425.61291600713,2.400298364877468e-07
-82932.86086655811,2.385796604314955e-07
-82440.1088171091,2.3740639845235905e-07
-81947.35676766008,2.365554613684714e-07
-81454.60471821106,2.360759551017235e-07
-80961.85266876205,2.3602036618148856e-07
-80469.10061931303,2.364442451970791e-07
-79976.34856986401,2.3740589685124706e-07
-79483.59652041498,2.389660815803478e-07
-78990.84447096597,2.4118772973360774e-07
-78498.09242151695,2.4413566530680165e-07
-78005.34037206793,2.478763324691617e-07
-77512.58832261892,2.5247751485778145e-07
-77019.8362731699,2.580080350645302e-07
-76527.08422372089,2.6453742008913383e-07
-76034.33217427187,2.7213551790971555e-07
-75541.58012482285,2.8087205080074024e-07
-75048.82807537384,2.908160926165922e-07
-74556.07602592482,3.020354599014119e-07
-74063.3239764758,3.145960102655871e-07
-73570.57192702679,3.2856084581477356e-07
-73077.81987757777,3.4398942431135356e-07
-72585.06782812875,3.6093658594005813e-07
-72092.31577867974,3.7945150876856095e-07
-71599.56372923072,3.995766109647906e-07
-71106.8116797817,4.213464222903984e-07
-70614.05963033269,4.4478645109420525e-07
-70121.30758088367,4.699120757785944e-07
-69628.55553143464,4.967274913534562e-07
-69135.80348198563,5.252247421318552e-07
-68643.05143253661,5.553828708280497e-07
-68150.2993830876,5.871672123255636e-07
-67657.54733363858,6.205288572877965e-07
-67164.79528418956,6.554043067408343e-07
-66672.04323474054,6.917153339713571e-07
-66179.29118529153,7.29369064792898e-07
-65686.53913584251,7.682582817054066e-07
-65193.787086393495,8.082619519787854e-07
-64701.03503694448,8.492459744949059e-07
-64208.28298749546,8.910641355253333e-07
-63715.530938046446,9.335592597057382e-07
-63222.77888859743,9.765645394440192e-07
-62730.02683914841,1.0199050239585439e-06
-62237.27478969938,1.0633992481099202e-06
-61744.522740250366,1.106860981120284e-06
-61251.77069080135,1.1501010760578516e-06
-60759.01864135233,1.1929294024311001e-06
-60266.26659190332,1.2351568461670527e-06
-59773.5145424543,1.2765973633866157e-06
-59280.762493005284,1.3170700764634631e-06
-58788.01044355627,1.3564014025879089e-06
-58295.25839410725,1.3944272061994275e-06
-57802.506344658235,1.4309949669847413e-06
-57309.75429520922,1.465965954502183e-06
-56817.0022457602,1.4992173987964805e-06
-56324.250196311186,1.5306446436009881e-06
-55831.49814686217,1.560163264963279e-06
-55338.74609741315,1.5877111335386104e-06
-54845.99404796414,1.6132503936208445e-06
-54353.24199851512,1.6367693265408556e-06
-53860.48994906609,1.6582840607347114e-06
-53367.737899617074,1.6778400859810387e-06
-52874.98585016806,1.6955135254565708e-06
-52382.23380071904,1.7114121167760037e-06
-51889.481751270025,1.7256758524447062e-06
-51396.72970182101,1.7384772314734637e-06
-50903.97765237199,1.750021077509797e-06
-50411.225602922976,1.7605438848498824e-06
-49918.47355347396,1.7703126621067312e-06
-49425.72150402494,1.779623253993634e-06
-48932.96945457593,1.7887981343754107e-06
-48440.21740512691,1.7981836780592068e-06
-47947.465355677894,1.8081469342459041e-06
-47454.71330622888,1.8190719405579708e-06
-46961.96125677986,1.8313556324515867e-06
-46469.20920733083,1.8454034179286985e-06
-45976.457157881814,1.861624501108694e-06
-45483.7051084328,1.8804270497550303e-06
-44990.95305898378,1.902213310703839e-06
-44498.201009534765,1.9273747828340036e-06
-44005.44896008575,1.9562875594012574e-06
-43512.69691063673,1.9893079500280893e-06
-43019.944861187716,2.026768487349516e-06
-42527.1928117387,2.068974414376997e-06
-42034.44076228968,2.116200736331801e-06
-41541.68871284067,2.1686899054332084e-06
-41048.93666339165,2.226650189451753e-06
-40556.184613942634,2.290254755399863e-06
-40063.43256449362,2.359641479251255e-06
-39570.6805150446,2.434913471814123e-06
-39077.928465595585,2.516140290597026e-06
-38585.17641614657,2.603359788437857e-06
-38092.42436669754,2.6965805324959728e-06
-37599.67231724852,2.795784712532021e-06
-37106.920267799505,2.900931445707859e-06
-36614.16821835049,3.0119603767952542e-06
-36121.41616890147,3.128795467915622e-06
-35628.664119452456,3.2513488708302356e-06
-35135.91207000344,3.379524777305008e-06
-34643.160020554424,3.5132231489921214e-06
-34150.40797110541,3.6523432372783844e-06
-33657.65592165639,3.796786815208791e-06
-33164.903872207375,3.9464610573658444e-06
-32672.15182275836,4.1012810188540426e-06
-32179.399773309342,4.261171680634641e-06
-31686.647723860326,4.426069544676535e-06
-31193.89567441131,4.59592377803115e-06
-30701.14362496228,4.770696919325795e-06
-30208.391575513262,4.950365173676532e-06
-29715.639526064246,5.134918332111139e-06
-29222.88747661523,5.324359358834731e-06
-28730.135427166213,5.518703693775115e-06
-28237.383377717197,5.717978318672414e-06
-27744.63132826818,5.922220632564336e-06
-27251.879278819164,6.13147717707375e-06
-26759.127229370148,6.345802243817759e-06
-26266.37517992113,6.565256386080197e-06
-25773.623130472115,6.789904845318724e-06
-25280.8710810231,7.019815890925621e-06
-24788.119031574082,7.255059059810617e-06
-24295.366982125066,7.4957032717360595e-06
-23802.61493267605,7.741814787791305e-06
-23309.862883227033,7.993454973746643e-06
-22817.110833778017,8.250677827941547e-06
-22324.358784328986,8.51352723531889e-06
-21831.60673487997,8.782033915469283e-06
-21338.854685430953,9.056212043098149e-06
-20846.102635981937,9.336055533900451e-06
-20353.35058653292,9.621534006886255e-06
-19860.598537083904,9.91258845495508e-06
-19367.846487634888,1.0209126677964093e-05
-18875.09443818587,1.0511018555506717e-05
-18382.342388736855,1.0818091258847095e-05
-17889.59033928784,1.1130124521639509e-05
-17396.838289838823,1.1446846105952508e-05
-16904.086240389806,1.1767927612581373e-05
-16411.33419094079,1.2092980791731761e-05
-15918.582141491774,1.2421554511202843e-05
-15425.830092042757,1.2753132533795309e-05
-14933.078042593726,1.3087132243748579e-05
-14440.32599314471,1.342290444382585e-05
-13947.573943695694,1.3759734320795402e-05
-13454.821894246677,1.4096843648356505e-05
-12962.069844797661,1.4433394264129264e-05
-12469.317795348645,1.4768492822439224e-05
-11976.565745899628,1.5101196788654868e-05
-11483.813696450612,1.543052160518519e-05
-10991.061647001596,1.5755448925270673e-05
-10498.30959755258,1.607493577964976e-05
-10005.557548103563,1.638792451412457e-05
-9512.805498654547,1.669335331383713e-05
-9020.05344920553,1.69901671133091e-05
-8527.301399756514,1.7277328680340534e-05
-8034.549350307498,1.7553829656806028e-05
-7541.797300858481,1.7818701340089158e-05
-7049.045251409465,1.8071024995021258e-05
-6556.293201960434,1.8309941497246407e-05
-6063.541152511432,1.8534660124306938e-05
-5570.789103062416,1.8744466329770513e-05
-5078.0370536134,1.8938728357708138e-05
-4585.285004164383,1.9116902579124485e-05
-4092.532954715367,1.9278537457919323e-05
-3599.7809052663506,1.9423276081090718e-05
-3107.0288558173343,1.9550857215714916e-05
-2614.276806368289,1.9661114883377954e-05
-2121.5247569192725,1.975397647087359e-05
-1628.7727074702561,1.9829459423854943e-05
-1136.0206580212398,1.988766659747757e-05
-643.2686085722235,1.9928780364640762e-05
-150.51655912320712,1.9953055607922493e-05
342.2354903258092,1.996081174535719e-05
834.9875397748256,1.995242396238773e-05
1327.739589223842,1.992831384213406e-05
1820.4916386728582,1.988893960296226e-05
2313.2436881218746,1.983478616557763e-05
2805.995737570891,1.97663552808186e-05
3298.7477870199073,1.968415595332754e-05
3791.4998364689236,1.958869539469678e-05
4284.25188591794,1.948047073200411e-05
4777.003935366956,1.9359961683489707e-05
5269.755984815973,1.9227624392297364e-05
5762.508034264989,1.9083886581771634e-05
6255.260083714005,1.892914416209148e-05
6748.012133163022,1.8763759378659604e-05
7240.764182612038,1.858806054857272e-05
7733.516232061054,1.8402343383881013e-05
8226.26828151007,1.820687385067889e-05
8719.020330959087,1.8001892463026636e-05
9211.772380408103,1.778761986212322e-05
9704.52442985712,1.756426348592949e-05
10197.276479306136,1.733202509447114e-05
10690.028528755152,1.7091108883110037e-05
11182.780578204169,1.6841729891736318e-05
11675.532627653185,1.658412240338876e-05
12168.284677102201,1.6318548022164495e-05
12661.036726551247,1.6045303127910136e-05
13153.788776000263,1.5764725424083623e-05
13646.54082544928,1.5477199324833312e-05
14139.292874898296,1.5183159966754282e-05
14632.044924347312,1.4883095678482777e-05
15124.796973796329,1.4577548795410094e-05
15617.549023245345,1.4267114765147271e-05
16110.301072694361,1.395243954954447e-05
16603.053122143378,1.3634215388560181e-05
17095.805171592394,1.3313175047605916e-05
17588.55722104141,1.2990084720834177e-05
18081.309270490427,1.2665735806135634e-05
18574.061319939443,1.234093580168403e-05
19066.81336938846,1.2016498597489962e-05
19559.565418837476,1.1693234447895303e-05
20052.317468286492,1.1371939912093985e-05
20545.06951773551,1.105338803999135e-05
21037.821567184525,1.0738319060902716e-05
21530.57361663354,1.0427431804093162e-05
22023.325666082557,1.012137604467641e-05
22516.077715531574,9.820745927897911e-06
23008.82976498059,9.526074581432482e-06
23501.581814429606,9.237829981171666e-06
23994.333863878623,8.95641209309959e-06
24487.08591332764,8.682151274100936e-06
24979.837962776655,8.415307879456999e-06
25472.59001222567,8.156072995551916e-06
25965.342061674688,7.904570193705332e-06
26458.094111123704,7.660858185424933e-06
26950.84616057272,7.424934250661917e-06
27443.598210021737,7.196738308407295e-06
27936.350259470753,6.9761575024041825e-06
28429.10230891977,6.763031182833187e-06
28921.854358368815,6.557156176340854e-06
29414.60640781783,6.358292250425881e-06
29907.358457266848,6.16616769267635e-06
30400.110506715864,5.98048493945366e-06
30892.86255616488,5.8009262012910925e-06
31385.614605613897,5.627159042679412e-06
31878.366655062913,5.458841881468258e-06
32371.11870451193,5.295629377516468e-06
32863.870753960946,5.137177681455711e-06
33356.62280340996,4.983149512733246e-06
33849.37485285898,4.8332190319512754e-06
34342.126902307995,4.687076466590162e-06
34834.87895175701,4.544432442298525e-06
35327.63100120603,4.405021964936892e-06
35820.383050655044,4.2686079923724695e-06
36313.13510010406,4.1349845304929145e-06
36805.88714955308,4.003979185791562e-06
37298.63919900209,3.875455107781262e-06
37791.39124845111,3.7493122588415573e-06
38284.143297900126,3.6254879571097785e-06
38776.89534734914,3.503956649682946e-06
39269.64739679816,3.384728888477191e-06
39762.399446247175,3.2678494991581863e-06
40255.15149569619,3.153394953988746e-06
40747.90354514521,3.0414699814640486e-06
41240.655594594224,2.9322034683347524e-06
41733.40764404324,2.825743732099389e-06
42226.159693492256,2.7222532633072016e-06
42718.91174294127,2.621903056105464e-06
43211.66379239029,2.5248666615219767e-06
43704.415841839305,2.431314110239465e-06
44197.16789128835,2.3414058594922446e-06
44689.91994073737,2.255286921774354e-06
45182.67199018638,2.173081331067788e-06
45675.4240396354,2.0948870952637385e-06
46168.176089084416,2.0207717715477893e-06
46660.92813853343,1.9507687851393977e-06
47153.68018798245,1.8848745914795267e-06
47646.432237431465,1.8230467584620287e-06
48139.18428688048,1.7652030194346324e-06
48631.9363363295,1.7112213203637992e-06
49124.688385778514,1.6609408567129894e-06
49617.44043522753,1.6141640681730762e-06
50110.19248467655,1.570659533313859e-06
50602.94453412556,1.5301656823277012e-06
51095.69658357458,1.4923952250356855e-06
51588.448633023596,1.4570401738182388e-06
52081.20068247261,1.4237773275640378e-06
52573.95273192163,1.3922740733949616e-06
53066.704781370645,1.3621943579539783e-06
53559.45683081966,1.3332046794169354e-06
54052.20888026868,1.304979954945367e-06
54544.960929717694,1.2772091257460274e-06
55037.71297916671,1.2496003728474784e-06
55530.46502861573,1.2218858306630302e-06
56023.21707806474,1.1938257018390658e-06
56515.96912751376,1.1652116952050708e-06
57008.721176962776,1.135869728245669e-06
57501.47322641179,1.1056618558063125e-06
57994.22527586081,1.0744874071422357e-06
58486.977325309825,1.0422833333772062e-06
58979.72937475884,1.0090237864512099e-06
59472.48142420786,9.747189682545736e-07
59965.233473656874,9.39413304480751e-07
60457.98552310592,9.031830114562445e-07
60950.737572554935,8.661331355678189e-07
61443.48962200395,8.283941537184454e-07
61936.24167145297,7.901182293902334e-07
62428.993720901984,7.514752223323325e-07
62921.745770351,7.126485506534776e-07
63414.49781980002,6.73831002280245e-07
63907.24986924903,6.352205885077516e-07
64400.00191869805,5.970165259453708e-07
64892.753968147066,5.59415424827959e-07
65385.50601759608,5.226077517521664e-07
65878.2580670451,4.867746237746115e-07
66371.01011649412,4.5208497886701325e-07
66863.76216594313,4.186931553686726e-07
67356.51421539215,3.8673690071378573e-07
67849.26626484116,3.563358177291163e-07
68342.01831429018,3.275902455555779e-07
68834.7703637392,3.0058056206101494e-07
69327.52241318821,2.753668857415047e-07
69820.27446263723,2.519891477509468e-07
70313.02651208625,2.304674989789773e-07
70805.77856153526,2.1080301306681214e-07
71298.53061098428,1.9297864388787711e-07
71791.2826604333,1.7696039523425127e-07
72284.03470988231,1.6269866108891875e-07
72776.78675933133,1.5012969672458906e-07
73269.53880878034,1.3917718371141644e-07
73762.29085822936,1.297538554740074e-07
74255.04290767838,1.2176315404017867e-07
74747.7949571274,1.1510089280458938e-07
75240.54700657641,1.0965690424538536e-07
75733.29905602545,1.0531665537049935e-07
76226.05110547447,1.0196281706467097e-07
76718.80315492349,9.947677634084449e-08
77211.5552043725,9.774008270600373e-08
77704.30725382152,9.66358214204576e-08
78197.05930327054,9.604990739969183e-08
78689.81135271955,9.587229396100317e-08
79182.56340216857,9.599809066948438e-08
79675.31545161759,9.63285843293479e-08
80168.0675010666,9.677215684857158e-08
80660.81955051562,9.724509342846586e-08
81153.57159996463,9.767227443397921e-08
81646.32364941365,9.798774450196654e-08
82139.07569886267,9.813515302909876e-08
82631.82774831168,9.806806119779482e-08
83124.5797977607,9.775011215700202e-08
83617.33184720972,9.715506284441127e-08
84110.08389665873,9.626667815023783e-08
84602.83594610775,9.507849058066913e-08
85095.58799555677,9.359343115798516e-08
85588.34004500578,9.182333985571957e-08
86081.0920944548,8.978836626793209e-08
86573.84414390381,8.751627331436164e-08
87066.59619335283,8.504165846652503e-08
87559.34824280185,8.240510814710556e-08
88052.10029225086,7.965230154167204e-08
88544.85234169988,7.683308004029145e-08
89037.6043911489,7.400049790880192e-08
89530.35644059791,7.120986862637454e-08
90023.10849004693,6.85178197046929e-08
90515.86053949594,6.598136684251408e-08
91008.61258894496,6.365701610853079e-08
91501.36463839398,6.159990064017538e-08
91994.11668784302,5.986295625458276e-08
92486.86873729204,5.849613854137903e-08
92979.62078674106,5.7545682578467376e-08
93472.37283619007,5.7053405487361716e-08
93965.12488563909,5.7056051694249516e-08
94457.8769350881,5.758468101590916e-08
94950.62898453712,5.866410053012091e-08
95443.38103398614,6.031234255713268e-08
95936.13308343515,6.254019286771386e-08
96428.88513288417,6.535077530187087e-08
96921.63718233319,6.873920115752035e-08
97414.3892317822,7.26922937969321e-08
97907.14128123122,7.718840071836393e-08
98399.89333068024,8.219730665268022e-08
98892.64538012925,8.768026188851589e-08
99385.39742957827,9.359013985292628e-08
99878.14947902728,9.987173686666802e-08
100370.9015284763,1.064622248939522e-07
100863.65357792532,1.1329176501264746e-07
101356.40562737433,1.202842853004156e-07
101849.15767682335,1.273584219841954e-07
102341.90972627237,1.3442861721152433e-07
102834.66177572138,1.4140636089960923e-07
103327.4138251704,1.4820155806906903e-07
103820.16587461942,1.5472399716781355e-07
104312.91792406843,1.608848894417375e-07
104805.66997351745,1.6659844471236282e-07
105298.42202296646,1.7178344525415162e-07
105791.17407241548,1.763647770636965e-07
106283.9261218645,1.8027487686339828e-07
106776.67817131351,1.834550538017338e-07
107269.43022076256,1.8585664704464108e-07
107762.18227021158,1.8744198426288384e-07
108254.93431966059,1.8818511129456592e-07
108747.68636910961,1.880722698118493e-07


==> csv_files/basin_of_attraction_data.csv <==
x,y
10.003003003003004,3.394468750598726
10.01901901901902,3.389043843799867
10.035035035035035,3.383653427886
10.05105105105105,3.3782988131273797
10.067067067067066,3.3729813081377182
10.083083083083084,3.367702219309102
10.0990990990991,3.3624628502436114
10.115115115115115,3.3572645011820046
10.13113113113113,3.3521084684298454
10.147147147147146,3.3469960437814326
10.163163163163164,3.3419285139419252
10.17917917917918,3.3369071599480407
10.195195195195195,3.3319332565877
10.21121121121121,3.3270080718190393
10.227227227227226,3.322132866189142
10.243243243243244,3.317308892252929
10.25925925925926,3.3125373939925598
10.275275275275275,3.3078196062377843
10.29129129129129,3.3031567540876248
10.307307307307306,3.29855005233379
10.323323323323324,3.2940007048862365
10.33933933933934,3.2895099042012745
10.355355355355355,3.285078830712621
10.37137137137137,3.2807086522658007
10.387387387387387,3.276400523556314
10.403403403403404,3.2721555855719537
10.41941941941942,3.267974965039683
10.435435435435435,3.2638597738774706
10.451451451451451,3.259811108651485
10.467467467467467,3.255830050039029
10.483483483483484,3.251917662297622
10.4994994994995,3.248074992740607
10.515515515515515,3.244303071219667
10.531531531531531,3.240602909614639
10.547547547547547,3.2369755013309955
10.563563563563564,3.23342182080536
10.57957957957958,3.229942823019437
10.595595595595595,3.2265394430226944
10.611611611611611,3.2232125954641813
10.627627627627627,3.2199631741337975
10.643643643643644,3.2167920515133845
10.65965965965966,3.2137000783379577
10.675675675675675,3.210688083167401
10.691691691691691,3.2077568719689666
10.707707707707707,3.204907227710863
10.723723723723724,3.202139909967261
10.73973973973974,3.1994556545349893
10.755755755755755,3.1968551730622314
10.771771771771771,3.1943391526894693
10.787787787787789,3.191908255702969
10.803803803803804,3.189563119201058
10.81981981981982,3.1873043547734277
10.835835835835836,3.1851325481937196
10.851851851851851,3.1830482591256146
10.867867867867869,3.1810520208426314
10.883883883883884,3.179144339961855
10.8998998998999,3.177325696191783
10.915915915915916,3.175596542094472
10.931931931931931,3.173957302862155
10.947947947947949,3.172408376108495
10.963963963963964,3.170950131674617
10.97997997997998,3.169582911450057
10.995995995995996,3.1683070292087545
11.012012012012011,3.167122770460193
11.028028028028029,3.166030392315799
11.044044044044044,3.165030123370674
11.06006006006006,3.1641221636007417
11.076076076076076,3.163306684275375
11.092092092092091,3.1625838278855407
11.108108108108109,3.161953708087509
11.124124124124124,3.161416409662148
11.14014014014014,3.16097198848981
11.156156156156156,3.1606204715408186
11.172172172172171,3.1603618568815266
11.188188188188189,3.1601961136959305
11.204204204204204,3.160123182322798
11.22022022022022,3.1601429743082545
11.236236236236236,3.1602553724737583
11.252252252252251,3.1604602309993997
11.268268268268269,3.1607573755224254
11.284284284284285,3.1611466032508826
11.3003003003003,3.161627683092277
11.316316316316316,3.162200355797113
11.332332332332332,3.1628643341171805
11.348348348348349,3.1636193029784287
11.364364364364365,3.164464919668287
11.38038038038038,3.165400814037227
11.396396396396396,3.166426588714417
11.412412412412412,3.167541819337247
11.428428428428429,3.168746054794526
11.444444444444445,3.1700388174831424
11.46046046046046,3.171419603577952
11.476476476476476,3.1728878833146528
11.492492492492492,3.1744431012854193
11.508508508508509,3.1760846767470063
11.524524524524525,3.1778120039410944
11.54054054054054,3.179624452426575
11.556556556556556,3.1815213674235006
11.572572572572572,3.183502070168406
11.588588588588589,3.1855658582807136
11.604604604604605,3.187712006139886
11.62062062062062,3.189939765273046
11.636636636636636,3.1922483647527136
11.652652652652652,3.1946370116043408
11.66866866866867,3.197104891223318
11.684684684684685,3.19965116780109
11.7007007007007,3.2022749847600576
11.716716716716716,3.2049754651968856
11.732732732732732,3.207751712333888
11.74874874874875,3.2106028099781065
11.764764764764765,3.2135278229877176
11.78078078078078,3.216525797745414
11.796796796796796,3.219595762638366
11.812812812812812,3.222736728544396
11.82882882882883,3.2259476893239896
11.844844844844845,3.22922762231774
11.86086086086086,3.232575488848879
11.876876876876876,3.2359902347304637
11.892892892892894,3.2394707907768643
11.90890890890891,3.243016073319154
11.924924924924925,3.2466249847240096
11.94094094094094,3.250296413915727
11.956956956956956,3.2540292369009904
11.972972972972974,3.2578223172959677
11.98898898898899,3.2616745068553783
12.005005005005005,3.2655846460031306
12.02102102102102,3.2695515643641446
12.037037037037036,3.2735740812969834
12.053053053053054,3.277651006426918
12.06906906906907,3.281781140179031
12.085085085085085,3.285963274311
12.1011011011011,3.290196192445194
12.117117117117116,3.2944786705996956
12.133133133133134,3.298809477717911
12.14914914914915,3.3031873761963855
12.165165165165165,3.307611122410494
12.18118118118118,3.3120794672376435
12.197197197197196,3.3165911565776387
12.213213213213214,3.321144931869899
12.22922922922923,3.325739530607161
12.245245245245245,3.330373686845367
12.26126126126126,3.3350461317094138
12.277277277277276,3.339755593894433
12.293293293293294,3.3445008001623253
12.30930930930931,3.3492804758332286
12.325325325325325,3.3540933452716284
12.34134134134134,3.358938132366852
12.357357357357357,3.36381356100763
12.373373373373374,3.368718355550497
12.38938938938939,3.373651241281742
12.405405405405405,3.3786109448726784
12.421421421421421,3.3835961948279754
12.437437437437437,3.388605721926824
12.453453453453454,3.3936382596567074
12.46946946946947,3.3986925446395717
12.46946946946947,3.4
12.453453453453454,3.4
12.437437437437437,3.4
12.421421421421421,3.4
12.405405405405405,3.4
12.38938938938939,3.4
12.373373373373374,3.4
12.357357357357357,3.4
12.34134134134134,3.4
12.325325325325325,3.4
12.30930930930931,3.4
12.293293293293294,3.4
12.277277277277276,3.4
12.26126126126126,3.4
12.245245245245245,3.4
12.22922922922923,3.4
12.213213213213214,3.4
12.197197197197196,3.4
12.18118118118118,3.4
12.165165165165165,3.4
12.14914914914915,3.4
12.133133133133134,3.4
12.117117117117116,3.4
12.1011011011011,3.4
12.085085085085085,3.4
12.06906906906907,3.4
12.053053053053054,3.4
12.037037037037036,3.4
12.02102102102102,3.4
12.005005005005005,3.4
11.98898898898899,3.4
11.972972972972974,3.4
11.956956956956956,3.4
11.94094094094094,3.4
11.924924924924925,3.4
11.90890890890891,3.4
11.892892892892894,3.4
11.876876876876876,3.4
11.86086086086086,3.4
11.844844844844845,3.4
11.82882882882883,3.4
11.812812812812812,3.4
11.796796796796796,3.4
11.78078078078078,3.4
11.764764764764765,3.4
11.74874874874875,3.4
11.732732732732732,3.4
11.716716716716716,3.4
11.7007007007007,3.4
11.684684684684685,3.4
11.66866866866867,3.4
11.652652652652652,3.4
11.636636636636636,3.4
11.62062062062062,3.4
11.604604604604605,3.4
11.588588588588589,3.4
11.572572572572572,3.4
11.556556556556556,3.4
11.54054054054054,3.4
11.524524524524525,3.4
11.508508508508509,3.4
11.492492492492492,3.4
11.476476476476476,3.4
11.46046046046046,3.4
11.444444444444445,3.4
11.428428428428429,3.4
11.412412412412412,3.4
11.396396396396396,3.4
11.38038038038038,3.4
11.364364364364365,3.4
11.348348348348349,3.4
11.332332332332332,3.4
11.316316316316316,3.4
11.3003003003003,3.4
11.284284284284285,3.4
11.268268268268269,3.4
11.252252252252251,3.4
11.236236236236236,3.4
11.22022022022022,3.4
11.204204204204204,3.4
11.188188188188189,3.4
11.172172172172171,3.4
11.156156156156156,3.4
11.14014014014014,3.4
11.124124124124124,3.4
11.108108108108109,3.4
11.092092092092091,3.4
11.076076076076076,3.4
11.06006006006006,3.4
11.044044044044044,3.4
11.028028028028029,3.4
11.012012012012011,3.4
10.995995995995996,3.4
10.97997997997998,3.4
10.963963963963964,3.4
10.947947947947949,3.4
10.931931931931931,3.4
10.915915915915916,3.4
10.8998998998999,3.4
10.883883883883884,3.4
10.867867867867869,3.4
10.851851851851851,3.4
10.835835835835836,3.4
10.81981981981982,3.4
10.803803803803804,3.4
10.787787787787789,3.4
10.771771771771771,3.4
10.755755755755755,3.4
10.73973973973974,3.4
10.723723723723724,3.4
10.707707707707707,3.4
10.691691691691691,3.4
10.675675675675675,3.4
10.65965965965966,3.4
10.643643643643644,3.4
10.627627627627627,3.4
10.611611611611611,3.4
10.595595595595595,3.4
10.57957957957958,3.4
10.563563563563564,3.4
10.547547547547547,3.4
10.531531531531531,3.4
10.515515515515515,3.4
10.4994994994995,3.4
10.483483483483484,3.4
10.467467467467467,3.4
10.451451451451451,3.4
10.435435435435435,3.4
10.41941941941942,3.4
10.403403403403404,3.4
10.387387387387387,3.4
10.37137137137137,3.4
10.355355355355355,3.4
10.33933933933934,3.4
10.323323323323324,3.4
10.307307307307306,3.4
10.29129129129129,3.4
10.275275275275275,3.4
10.25925925925926,3.4
10.243243243243244,3.4
10.227227227227226,3.4
10.21121121121121,3.4
10.195195195195195,3.4
10.17917917917918,3.4
10.163163163163164,3.4
10.147147147147146,3.4
10.13113113113113,3.4
10.115115115115115,3.4
10.0990990990991,3.4
10.083083083083084,3.4
10.067067067067066,3.4
10.05105105105105,3.4
10.035035035035035,3.4
10.01901901901902,3.4
10.003003003003004,3.4


==> csv_files/biais_alpha_div_big_outliers.csv <==
delta;Error;std;itterations
0.0;0.0003273670079222708;0.031024599361079833;14.6558
0.01;0.0002531945939203392;0.02736860428171104;14.368
0.02;0.00026697866249394535;0.026181996892470943;14.6044
0.03;0.00044903541537376205;0.025117780177582323;15.543800000000001
0.04;0.0002958609404108394;0.024412972044951728;16.1526
0.05;0.0002442116274044325;0.024021199093366096;17.8214
0.06;0.00034534550825178744;0.023732988182354236;18.0796
0.07;0.00020755122745018208;0.02353265871288968;19.177
0.08;0.00036715972767222894;0.023223897546129496;20.123
0.09;0.00038694646168174263;0.023149148300123136;24.4732
0.1;0.00030179956518844596;0.022967729164221354;25.3632

==> csv_files/biais_quantile_reg_q_1.csv <==
delta,Error,std,itterations
0.0,0.0007694605255576954,0.052457511835647244,15.0
0.01,0.002050412511913638,0.06030829348973945,13.6412
0.02,0.0026073431874346666,0.07561353901242311,13.9494
0.03,0.0035960667454184546,0.10615940926613555,14.2122
0.04,0.00816128733924913,0.37663203470931145,14.5236
0.05,0.014422318283786009,0.8385685353385185,14.5676
0.06,0.02102687963451518,0.8482626108554604,14.5194
0.07,0.03825205144626343,1.6481398552740911,14.339
0.08,0.06559708739392814,5.300622668575515,14.4902
0.09,0.308731069488448,20.198410388934526,14.8412
0.1,0.7483212367460619,25.970754792410563,14.828


==> csv_files/biais_quantile_regression_q_5.csv <==
delta,Error,std,itterations
0.0,0.00040996423371437437,0.0352757240730978,15.0
0.01,0.0006023702885364686,0.04430767596129353,13.183
0.02,0.0022593543159523466,0.06325811449228812,13.4456
0.03,0.001708377276175297,0.09585694846349475,13.9516
0.04,0.003352419948970804,0.24669429019646272,14.2768
0.05,0.005418568148878258,0.7925342986463303,14.319
0.06,0.014835410714778112,0.828208220075343,14.3066
0.07,0.028564060012952273,1.6136928214073851,13.9928
0.08,0.061457466662628635,2.453614818434368,14.3286
0.09,0.2998724636670286,17.23533195434239,14.779
0.1,0.9173593004579307,23.977320653153864,14.7842


==> csv_files/biais_quantile_regression_q_9.csv <==
delta,Error,std,itterations
0.0,0.0003118990214010568,0.03634567459533802,15.0
0.01,0.0013427319750670813,0.0477679274017529,13.6384
0.02,0.002287414915327401,0.06768848817815454,13.932
0.03,0.003993566607048879,0.09481814705561882,14.1938
0.04,0.008724343141539269,0.36628797526031465,14.5248
0.05,0.015268926874934412,0.8041160542862136,14.5718
0.06,0.02213807770933199,0.8478576971026622,14.5578
0.07,0.05221882857911934,1.631598830622014,14.3262
0.08,0.0612786524395975,4.646192846313477,14.5578
0.09,0.5551567201440174,19.59677984994532,14.8242
0.1,0.8341615468862984,26.43846667204545,14.7982


==> csv_files/bias_Hampel_high_outliers.csv <==
delta;Error
0.0;0.00045
0.01;0.00047
0.02;0.00048
0.03;0.00048
0.04;0.0005
0.05;0.0005
0.06;0.00052
0.07;0.00052
0.08;0.00053
0.09;0.00054
0.1;0.00054

==> csv_files/bias_Huber_big_outliers.csv <==
delta;Error;std;itterations
0.0;0.0002302290117262203;0.01916699468151357;15.0
0.01;0.00039558618678641236;0.023877786697771894;14.7428
0.02;0.0008580440074774661;0.03476590203802807;14.7682
0.03;0.002120129905956028;0.07310464672170397;14.8302
0.04;0.0029191948877419858;0.2162989067634005;14.853
0.05;0.017521546710843928;0.7503462144771766;14.6842
0.06;0.01267024773429574;0.8480187872509293;14.6386
0.07;0.05440534114720963;1.6690241594898578;14.3156
0.08;0.06403886258046898;2.374870447639742;14.5954
0.09;0.6464650103732799;20.512988439495377;14.855
0.1;0.686934825304042;20.479078750582413;14.8304

==> csv_files/bias_tukey_high_outliers.csv <==
delta;Error;hyperparam
0.0;0.0022530521679691652;1.5
0.01;0.004821783521647748;1.4
0.02;0.005596553064981774;1.3
0.03;0.006883535611896767;1.2
0.04;0.006969324799147363;1.1
0.05;0.010395652221337636;1.0
0.06;0.009745879073578633;0.9
0.07;0.010426072252621068;0.7999999999999999
0.08;0.01225490056918396;0.7
0.09;0.012417606003651416;0.6000000000000001
0.1;0.012672782564472107;0.5
0.11;0.012855996605514747;0.3999999999999999

==> csv_files/break_down_point_Huber.csv <==
Outlier_Percentage,Error,itterations
0.1,0.023101499718255626,19.5748
0.15,0.02566646051246516,18.9294
0.2,0.028464831740854714,19.6
0.25,0.03149146975630371,19.809
0.3,0.035035817921967284,19.0848
0.35,0.03876104571595816,19.7592
0.4,0.04356714727616508,19.9974
0.45,0.048856810258258006,20.0734
0.5,0.05486649622531409,20.1992
0.55,0.06296552187246812,19.3554
0.6,0.07249362020258272,19.6972
0.65,0.08502445625073662,20.3618
0.7,0.10185223363757513,21.1078
0.75,0.12503404000781002,21.6774
0.8,0.16055559668558295,22.367
0.85,0.2239791667775886,23.7508
0.9,0.36596270143959725,26.6566


==> csv_files/break_down_point_alpha_div.csv <==
Outlier_Percentage,Error,itterations
0.1,0.022407577922448775,15.402999999999999
0.15,0.02221652869306836,15.8142
0.2,0.02244464386888146,16.5022
0.25,0.02260456944899621,17.111
0.3,0.023240904283233742,17.9292
0.35,0.023833018361351932,18.5986
0.4,0.02478098666185405,18.5698
0.45,0.02569126121137608,99.5658
0.5,0.026888013613507695,114.5782
0.55,0.028392154565037426,115.5274
0.6,0.030201938865913484,117.5504
0.65,0.03262756470359812,118.1644
0.7,0.035253034450666125,119.02
0.75,0.03886589550267728,121.434
0.8,0.043291458019712216,124.4956
0.85,0.050719187704343915,128.3706
0.9,0.06221127935760423,132.0066


==> csv_files/density_Alpha-div_armes_housing.csv <==
Bin Center,Density
-261929.58802877925,7.897890277240541e-08
-260594.526355247,7.804046708023917e-08
-259259.46468171474,7.52915351619955e-08
-257924.4030081825,7.092346951770397e-08
-256589.34133465023,6.523059221841355e-08
-255254.279661118,5.857741442871569e-08
-253919.21798758573,5.136018782743198e-08
-252584.15631405349,4.39683872935507e-08
-251249.09464052122,3.67512400854556e-08
-249914.03296698898,2.999307458677312e-08
-248578.97129345674,2.3899427915840436e-08
-247243.90961992447,1.8593945396734033e-08
-245908.84794639223,1.4124501381045382e-08
-244573.78627285996,1.0475921315485971e-08
-243238.72459932772,7.58627983332118e-09
-241903.66292579545,5.3639289595254535e-09
-240568.6012522632,3.7030084699469376e-09
-239233.53957873094,2.495996231114115e-09
-237898.4779051987,1.6426713706420046e-09
-236563.41623166646,1.055540838295472e-09
-235228.3545581342,6.622426938509698e-10
-233893.29288460195,4.0567467051834237e-10
-232558.23121106968,2.426389380179648e-10
-231223.16953753744,1.417028798067194e-10
-229888.10786400517,8.081446135103131e-11
-228553.04619047293,4.5032496295721145e-11
-227217.98451694066,2.4572868945590997e-11
-225882.92284340842,1.3250077801390152e-11
-224547.86116987618,7.313835417755913e-12
-223212.7994963439,4.638446576759252e-12
-221877.73782281167,4.20968971244774e-12
-220542.6761492794,5.8607155464633165e-12
-219207.61447574716,1.0227124136601815e-11
-217872.5528022149,1.891577496110807e-11
-216537.49112868265,3.490722346955652e-11
-215202.42945515038,6.323341317616377e-11
-213867.36778161814,1.1198493353584531e-10
-212532.3061080859,1.93698629752676e-10
-211197.24443455364,3.271477974279323e-10
-209862.1827610214,5.394944068367615e-10
-208527.12108748913,8.686590421926436e-10
-207192.0594139569,1.365619583061193e-09
-205856.99774042462,2.096176112872586e-09
-204521.93606689238,3.1415455037107037e-09
-203186.8743933601,4.597020880173534e-09
-201851.81271982787,6.5679090147445155e-09
-200516.75104629563,9.162105914576787e-09
-199181.68937276336,1.247903538823783e-08
-197846.6276992311,1.659526733340774e-08
-196511.56602569885,2.1547903285423836e-08
-195176.5043521666,2.7317648371362885e-08
-193841.44267863437,3.381420114030709e-08
-192506.3810051021,4.086697395193491e-08
-191171.31933156983,4.822401419929973e-08
-189836.2576580376,5.556121883573409e-08
-188501.19598450535,6.250254451534333e-08
-187166.13431097308,6.865009778229479e-08
-185831.0726374408,7.362107428890263e-08
-184496.01096390857,7.708691558401149e-08
-183160.94929037633,7.880916312371276e-08
-181825.8876168441,7.866658384658208e-08
-180490.82594331182,7.666928184631473e-08
-179155.76426977955,7.295751445551474e-08
-177820.7025962473,6.778540550456902e-08
-176485.64092271507,6.149218298559939e-08
-175150.5792491828,5.4465462269827626e-08
-173815.51757565053,4.710208377412084e-08
-172480.4559021183,3.9771950235089817e-08
-171145.39422858605,3.278929113110746e-08
-169810.3325550538,2.63941078564359e-08
-168475.27088152154,2.0744629379682207e-08
-167140.20920798928,1.5919840540733077e-08
-165805.14753445704,1.1929845395105736e-08
-164470.0858609248,8.731156583728933e-09
-163135.02418739253,6.243958791333563e-09
-161799.96251386026,4.368851617007452e-09
-160464.90084032802,3.001333727879329e-09
-159129.83916679578,2.043132796634228e-09
-157794.77749326354,1.4102368245472198e-09
-156459.71581973127,1.0380266903412403e-09
-155124.654146199,8.841990575731671e-10
-153789.59247266676,9.302113950157238e-10
-152454.53079913452,1.1818233180878883e-09
-151119.46912560225,1.6690179528948305e-09
-149784.40745206998,2.445239227657596e-09
-148449.34577853774,3.5855537141104822e-09
-147114.2841050055,5.183115676995475e-09
-145779.22243147326,7.3432528259713134e-09
-144444.160757941,1.0174654756634561e-08
-143109.09908440872,1.37775629785974e-08
-141774.03741087648,1.822950858140384e-08
-140438.97573734424,2.356993435370756e-08
-139103.91406381197,2.9785818282590134e-08
-137768.8523902797,3.680098014916778e-08
-136433.79071674746,4.447188819608299e-08
-135098.72904321522,5.259232435480202e-08
-133763.66736968295,6.090816404074537e-08
-132428.6056961507,6.914189124112324e-08
-131093.54402261844,7.702458348248254e-08
-129758.4823490862,8.43313741979075e-08
-128423.42067555393,9.091527628381411e-08
-127088.3590020217,9.67340843405433e-08
-125753.29732848945,1.0186600841336323e-07
-124418.23565495719,1.0651158966856516e-07
-123083.17398142494,1.1098189099515342e-07
-121748.11230789268,1.156753428801814e-07
-120413.05063436044,1.2104734000768706e-07
-119077.98896082817,1.2757728252568527e-07
-117742.92728729593,1.35737118031162e-07
-116407.86561376366,1.4596382892108306e-07
-115072.80394023142,1.5863630511898387e-07
-113737.74226669918,1.7405536397576906e-07
-112402.68059316691,1.9242494731604938e-07
-111067.61891963467,2.1383303859354673e-07
-109732.5572461024,2.382324528818212e-07
-108397.49557257016,2.6542378825438446e-07
-107062.43389903789,2.9504467104920576e-07
-105727.37222550565,3.265701895948756e-07
-104392.31055197338,3.593286124335639e-07
-103057.24887844114,3.9253415056561626e-07
-101722.1872049089,4.2533519674398473e-07
-100387.12553137663,4.568730727900352e-07
-99052.06385784439,4.863438271829511e-07
-97717.00218431212,5.13054788357949e-07
-96381.94051077988,5.364686397628509e-07
-95046.87883724761,5.562304192182871e-07
-93711.81716371537,5.721762884271769e-07
-92376.7554901831,5.843262185882642e-07
-91041.69381665086,5.9286507774834e-07
-89706.63214311862,5.981175465958939e-07
-88371.57046958635,6.005218669787694e-07
-87036.50879605411,6.006060689382558e-07
-85701.44712252184,5.989686357143205e-07
-84366.3854489896,5.96264091246839e-07
-83031.32377545733,5.931930144422364e-07
-81696.2621019251,5.904954712717412e-07
-80361.20042839283,5.88946559909285e-07
-79026.13875486059,5.893523980629871e-07
-77691.07708132835,5.925443134443e-07
-76356.01540779608,5.993683658680232e-07
-75020.95373426384,6.106670211203834e-07
-73685.89206073157,6.272502986239962e-07
-72350.83038719933,6.498553809465812e-07
-71015.76871366706,6.790965070773564e-07
-69680.70704013482,7.154105114040785e-07
-68345.64536660255,7.590067342487758e-07
-67010.58369307031,8.098321239482297e-07
-65675.52201953807,8.675621897742822e-07
-64340.4603460058,9.316255112743674e-07
-63005.39867247356,1.001263922501027e-06
-61670.33699894129,1.0756232050220387e-06
-60335.27532540905,1.1538617187750505e-06
-59000.21365187678,1.2352587603120596e-06
-57665.15197834454,1.319302296386781e-06
-56330.09030481227,1.4057381755962024e-06
-54995.02863128003,1.4945700581663449e-06
-53659.96695774779,1.5860100334533858e-06
-52324.90528421552,1.680392066755533e-06
-50989.84361068328,1.7780712289931434e-06
-49654.78193715101,1.8793382850399118e-06
-48319.72026361877,1.9843795020280164e-06
-46984.6585900865,2.093304639528167e-06
-45649.59691655426,2.2062527965379276e-06
-44314.535243021994,2.323568516109016e-06
-42979.47356948975,2.4460228348813268e-06
-41644.41189595751,2.5750397299932397e-06
-40309.350222425244,2.7128810401854635e-06
-38974.288548893004,2.862744458475085e-06
-37639.226875360735,3.0287398114090966e-06
-36304.165201828495,3.2157268599161027e-06
-34969.103528296226,3.429020061651432e-06
-33634.041854763986,3.6739880737051203e-06
-32298.980181231716,3.955594186670323e-06
-30963.918507699476,4.277935062896787e-06
-29628.856834167236,4.643837127814562e-06
-28293.795160634967,5.054562388274849e-06
-26958.733487102727,5.509659635451333e-06
-25623.671813570458,6.006975667181972e-06
-24288.610140038218,6.542818046869175e-06
-22953.54846650595,7.112240058283406e-06
-21618.48679297371,7.709403565260142e-06
-20283.42511944144,8.32796892371486e-06
-18948.3634459092,8.961463639230526e-06
-17613.30177237696,9.603591829169437e-06
-16278.24009884469,1.0248461694531868e-05
-14943.17842531245,1.089072411141127e-05
-13608.11675178018,1.152562823218524e-05
-12273.05507824794,1.2149007054498665e-05
-10937.993404715671,1.2757206778654505e-05
-9602.931731183431,1.3346970167317627e-05
-8267.870057651162,1.3915279376659266e-05
-6932.808384118922,1.4459161542771305e-05
-5597.746710586653,1.4975463428196708e-05
-4262.6850370544125,1.5460610152095516e-05
-2927.6233635221724,1.5910375396839795e-05
-1592.5616899899032,1.6319702420641005e-05
-257.50001645766315,1.6682621833649436e-05
1077.561657074606,1.699230932737152e-05
2412.623330606846,1.7241312504120278e-05
3747.6850041390862,1.7421951766881163e-05
5082.7466776713845,1.752686999984321e-05
6417.808351203625,1.7549675681155552e-05
7752.870024735865,1.7485600919025497e-05
9087.931698268105,1.7332085413911837e-05
10422.993371800345,1.7089202697915153e-05
11758.055045332643,1.6759865907547108e-05
13093.116718864883,1.6349782976886464e-05
14428.178392397123,1.5867168891203742e-05
15763.240065929363,1.532225765866425e-05
17098.30173946166,1.4726681750219689e-05
18433.363412993902,1.409279724540221e-05
19768.425086526142,1.3433027868680992e-05
21103.486760058382,1.275928353487368e-05
22438.548433590622,1.2082485001810632e-05
23773.61010712292,1.1412202987344581e-05
25108.67178065516,1.0756403825889376e-05
26443.7334541874,1.0121287665177098e-05
27778.79512771964,9.511208760560499e-06
29113.85680125194,8.928676618795067e-06
30448.91847478418,8.374445735046696e-06
31783.98014831642,7.8477049441099e-06
33119.04182184866,7.346371799237324e-06
34454.1034953809,6.8674832149525624e-06
35789.1651689132,6.407654560529714e-06
37124.22684244544,5.96356126882277e-06
38459.28851597768,5.5323857683006745e-06
39794.35018950992,5.112172275118887e-06
41129.411863042216,4.702043713531872e-06
42464.47353657446,4.3022564408752695e-06
43799.5352101067,3.914094676521792e-06
45134.59688363894,3.5396316826277716e-06
46469.65855717118,3.1814035658675894e-06
47804.720230703475,2.8420507504926536e-06
49139.781904235715,2.523980936346385e-06
50474.843577767955,2.2290972821747023e-06
51809.905251300195,1.9586198167077274e-06
53144.96692483249,1.7130104110106016e-06
54480.02859836473,1.4919953936164263e-06
55815.090271896974,1.2946673966915102e-06
57150.151945429214,1.119640412863845e-06
58485.213618961454,9.65229368124224e-07
59820.27529249375,8.296270864434046e-07
61155.33696602599,7.110562743154638e-07
62490.39863955823,6.078809352873591e-07
63825.46031309047,5.186693453661014e-07
65160.52198662277,4.422084040234233e-07
66495.58366015501,3.774759687731561e-07
67830.64533368725,3.235829709773246e-07
69165.70700721949,2.79700175249245e-07
70500.76868075173,2.4498512601683703e-07
71835.83035428403,2.1852318361582935e-07
73170.89202781627,1.9929297719814976e-07
74505.95370134851,1.8616175075007855e-07
75841.01537488075,1.7791076465541843e-07
77176.07704841305,1.7328596475380038e-07
78511.13872194529,1.7106524986654092e-07
79846.20039547753,1.701313472444676e-07
81181.26206900977,1.6953877113130835e-07
82516.32374254201,1.6856455880226624e-07
83851.3854160743,1.667351886480269e-07
85186.44708960655,1.6382584528897696e-07
86521.50876313879,1.5983244507237248e-07
87856.57043667103,1.5492094975597353e-07
89191.63211020333,1.4936186465666282e-07
90526.69378373557,1.4345991694163052e-07
91861.7554572678,1.3748939010982175e-07
93196.81713080005,1.3164435037037213e-07
94531.87880433229,1.2601023102696775e-07
95866.94047786458,1.2055942009733693e-07
97202.00215139682,1.1516931865250154e-07
98537.06382492906,1.0965758502013915e-07
99872.1254984613,1.0382666043369162e-07
101207.1871719936,9.750865958047835e-08
102542.24884552584,9.060243667199638e-08
103877.31051905808,8.309686360142795e-08
105212.37219259032,7.50775304772828e-08
106547.43386612256,6.671747684472577e-08
107882.49553965486,5.825546438195858e-08
109217.5572131871,4.996715846903015e-08
110552.61888671934,4.213512810112745e-08
111887.68056025158,3.502284717526478e-08
113222.74223378388,2.8856199300394343e-08
114557.80390731612,2.3813830797269864e-08
115892.86558084836,2.0025577060246788e-08
117227.9272543806,1.7576543071985372e-08
118562.98892791284,1.6513532673814813e-08
119898.05060144514,1.6850492297486372e-08
121233.11227497738,1.8570389289934658e-08
122568.17394850962,2.162227311484928e-08
123903.23562204186,2.591387324248053e-08
125238.29729557416,3.130163762461346e-08
126573.3589691064,3.758128936127645e-08
127908.42064263864,4.448251455119179e-08
129243.48231617088,5.167113411900694e-08
130578.54398970312,5.8761043264318765e-08
131913.60566323542,6.533647652746285e-08
133248.66733676766,7.098308421723386e-08
134583.7290102999,7.532430716126603e-08
135918.79068383214,7.805805756868678e-08
137253.85235736438,7.898812161472943e-08


==> csv_files/density_Huber_abalone.csv <==
Bin Center,Density
-14.02790283017605,0.0018439470138325138
-13.964354317557042,0.0019394301339216206
-13.900805804938033,0.002031098655441159
-13.837257292319025,0.002118083627923775
-13.773708779700016,0.00219956996960887
-13.710160267081008,0.0022748164957352214
-13.646611754462,0.0023431749695687516
-13.583063241842991,0.0024041075326293173
-13.519514729223983,0.0024572018994169042
-13.455966216604974,0.002502183760051572
-13.392417703985966,0.002538925920489738
-13.328869191366959,0.0025674538214506804
-13.26532067874795,0.0025879472092654276
-13.201772166128942,0.002600737878425145
-13.138223653509932,0.0026063035593532407
-13.074675140890925,0.002605258177794871
-13.011126628271917,0.0025983388558972536
-12.947578115652908,0.0025863901515224986
-12.8840296030339,0.002570346134400424
-12.820481090414892,0.0025512109695281842
-12.756932577795883,0.0025300387156324505
-12.693384065176875,0.0025079130474430817
-12.629835552557866,0.002485927575098141
-12.566287039938858,0.0024651673645335183
-12.50273852731985,0.0024466921636042524
-12.439190014700841,0.0024315217161374344
-12.375641502081834,0.002420623407737207
-12.312092989462826,0.002414902341494441
-12.248544476843817,0.0024151937977470827
-12.18499596422481,0.002422257898500357
-12.1214474516058,0.002436776182186886
-12.057898938986792,0.0024593497051096686
-11.994350426367784,0.0024904982275879527
-11.930801913748775,0.0025306600190633647
-11.867253401129767,0.0025801918286842435
-11.803704888510758,0.0026393686154607566
-11.74015637589175,0.0027083827121161252
-11.676607863272743,0.0027873422043922483
-11.613059350653733,0.0028762684361868618
-11.549510838034726,0.002975092692479339
-11.485962325415716,0.0030836522575285867
-11.422413812796709,0.003201686185776661
-11.358865300177701,0.003328831247756797
-11.295316787558692,0.0034646186141190486
-11.231768274939684,0.0036084719097513943
-11.168219762320675,0.0037597073005302462
-11.104671249701667,0.003917536263075467
-11.04112273708266,0.004081071630870746
-10.97757422446365,0.004249337408565394
-10.914025711844642,0.004421282703057543
-10.850477199225633,0.004595799940390291
-10.786928686606625,0.004771747329138571
-10.723380173987618,0.004947975303296068
-10.659831661368608,0.005123356441602198
-10.5962831487496,0.005296818127592739
-10.532734636130591,0.005467376997525221
-10.469186123511584,0.005634174033508785
-10.405637610892576,0.005796509007521199
-10.342089098273567,0.00595387287791068
-10.278540585654559,0.006105976690905186
-10.21499207303555,0.006252775550737507
-10.151443560416542,0.006394486295853907
-10.087895047797534,0.006531597655279064
-10.024346535178527,0.006664871855896211
-9.960798022559517,0.006795336903000732
-9.897249509940508,0.006924269055537262
-9.8337009973215,0.007053165354477274
-9.770152484702493,0.0071837064267188
-9.706603972083485,0.007317710165291327
-9.643055459464476,0.007457077266226227
-9.579506946845466,0.007603729969396937
-9.515958434226459,0.007759545691017149
-9.452409921607451,0.007926287535647916
-9.388861408988443,0.00810553392250231
-9.325312896369434,0.0082986097425934
-9.261764383750425,0.008506521569344007
-9.198215871131417,0.008729899467026929
-9.13466735851241,0.008968947872475548
-9.071118845893402,0.009223407862235203
-9.007570333274392,0.009492532859130945
-8.944021820655385,0.009775079481934623
-8.880473308036375,0.010069314805910693
-8.816924795417368,0.010373040790786388
-8.75337628279836,0.010683636060181906
-8.68982777017935,0.010998114600385146
-8.626279257560343,0.011313200307384273
-8.562730744941334,0.01162541567268436
-8.499182232322326,0.011931182285828464
-8.435633719703318,0.012226930270719022
-8.372085207084309,0.012509213289490456
-8.308536694465301,0.01277482536600039
-8.244988181846292,0.013020915522420134
-8.181439669227284,0.013245096104422576
-8.117891156608277,0.013445540705587334
-8.05434264398927,0.013621067796487318
-7.99079413137026,0.013771206518581807
-7.927245618751251,0.013896241610749578
-7.863697106132243,0.013997235083400977
-7.800148593513234,0.014076023021399547
-7.736600080894227,0.014135186756375425
-7.673051568275218,0.014177998570333325
-7.6095030556562095,0.014208343040887406
-7.545954543037201,0.014230616076772833
-7.482406030418193,0.014249604582426826
-7.418857517799185,0.01427035049510165
-7.355309005180176,0.014298003622199415
-7.291760492561168,0.014337668239193666
-7.228211979942159,0.014394248763729531
-7.164663467323152,0.014472299979802409
-7.101114954704143,0.014575887235218115
-7.037566442085135,0.014708461771850357
-6.974017929466126,0.014872755876078229
-6.910469416847118,0.01507070186940791
-6.84692090422811,0.015303378118315312
-6.7833723916091015,0.015570984257385853
-6.719823878990093,0.015872846727538484
-6.6562753663710845,0.01620745457404147
-6.592726853752077,0.01657252427405598
-6.529178341133068,0.01696509122001347
-6.46562982851406,0.017381624423165713
-6.402081315895051,0.017818160069288234
-6.338532803276043,0.018270448799815847
-6.274984290657035,0.018734111044249987
-6.211435778038027,0.019204794422491935
-6.147887265419018,0.01967832718728656
-6.08433875280001,0.020150861893657366
-6.020790240181002,0.02061900395757498
-5.957241727561993,0.021079920480407553
-5.893693214942985,0.021531425636480386
-5.830144702323977,0.021972040004353117
-5.766596189704968,0.02240102241473881
-5.70304767708596,0.022818374129095424
-5.639499164466951,0.023224816389033457
-5.575950651847943,0.02362174352415369
-5.512402139228936,0.024011154815014042
-5.448853626609926,0.024395569126523815
-5.385305113990919,0.024777926914044006
-5.321756601371909,0.025161484532447525
-5.258208088752902,0.025549705835602204
-5.194659576133894,0.02594615584499618
-5.131111063514885,0.026354400812703172
-5.067562550895877,0.026777918341795957
-5.004014038276869,0.02722002040550419
-4.94046552565786,0.02768379118301749
-4.876917013038852,0.028172040668207735
-4.813368500419843,0.028687274071813863
-4.749819987800835,0.029231676188039478
-4.686271475181828,0.029807109185141883
-4.622722962562818,0.030415121746554072
-4.559174449943811,0.031056967159680662
-4.495625937324801,0.03173362783252038
-4.432077424705794,0.03244584380546125
-4.368528912086786,0.03319414309271965
-4.304980399467777,0.03397887209683517
-4.241431886848769,0.03480022484183164
-4.17788337422976,0.035658270311298326
-4.114334861610752,0.03655297770049705
-4.050786348991744,0.037484239843882654
-3.987237836372735,0.03845189541647358
-3.9236893237537274,0.039455750696745215
-3.8601408111347197,0.04049560170253851
-3.7965922985157103,0.04157125736889469
-3.7330437858967027,0.04268256414347469
-3.6694952732776933,0.04382943196240774
-3.6059467606586857,0.04501186108073609
-3.542398248039678,0.04622996871939016
-3.4788497354206687,0.047484014011052574
-3.415301222801661,0.04877441933517014
-3.3517527101826516,0.05010178587617138
-3.288204197563644,0.051466901155967984
-3.2246556849446364,0.05287073640475977
-3.161107172325627,0.054314431948716116
-3.0975586597066194,0.05579926929720205
-3.03401014708761,0.05732662927685999
-2.9704616344686023,0.058897936341471405
-2.9069131218495947,0.06051459003066811
-2.8433646092305853,0.062177885396590526
-2.7798160966115777,0.06388892500382
-2.7162675839925683,0.06564852577691382
-2.6527190713735607,0.0674571244731681
-2.589170558754553,0.06931468586028731
-2.5256220461355436,0.07122061775934752
-2.462073533516536,0.07317369696943522
-2.3985250208975284,0.0751720097344629
-2.334976508278519,0.07721290987222094
-2.2714279956595114,0.0792929969993317
-2.207879483040502,0.0814081164994866
-2.1443309704214943,0.08355338204518177
-2.0807824578024867,0.08572322064286911
-2.0172339451834773,0.08791143937042628
-1.9536854325644697,0.0901113122484189
-1.8901369199454603,0.09231568505682854
-1.8265884073264527,0.09451709539013717
-1.763039894707445,0.09670790483913085
-1.6994913820884356,0.09888043989236155
-1.635942869469428,0.10102713795297877
-1.5723943568504186,0.10314069475382612
-1.508845844231411,0.10521420941180318
-1.4452973316124034,0.10724132338093788
-1.381748818993394,0.10921634963668032
-1.3182003063743863,0.11113438855180527
-1.254651793755377,0.1129914271129445
-1.1911032811363693,0.11478441838668295
-1.1275547685173617,0.1165113384883476
-1.0640062558983523,0.11817121874777915
-1.0004577432793447,0.119764151313808
-0.936909230660337,0.12129126709585009
-0.8733607180413276,0.12275468570120819
-0.80981220542232,0.12415743787418189
-0.7462636928033106,0.12550336185104632
-0.682715180184303,0.12679697597640766
-0.6191666675652954,0.12804333083647276
-0.555618154946286,0.12924784500351974
-0.49206964232727834,0.1304161292024668
-0.42852112970826894,0.1315538042572487
-0.3649726170892613,0.1326663185115884
-0.3014241044702537,0.13375877051678423
-0.2378755918512443,0.13483574262363957
-0.17432707923223667,0.13590115070784245
-0.11077856661322727,0.13695811461550222
-0.047230053994219645,0.13800885307093105
0.01631845862478798,0.13905460578780673
0.07986697124379738,0.14009558442272402
0.143415483862805,0.14113095286717145
0.2069639964818144,0.14215883625126166
0.27051250910082203,0.14317635698738707
0.33406102171982965,0.14417969526394703
0.39760953433883905,0.14516417064715556
0.4611580469578467,0.1461243408886394
0.5247065595768543,0.14705411368040525
0.5882550721958637,0.14794686694606446
0.6518035848148713,0.148795573295605
0.7153520974338807,0.14959292447905073
0.7789006100528884,0.15033145202436873
0.842449122671896,0.15100364070621694
0.9059976352909054,0.1516020320336426
0.969546147909913,0.15211931553799413
1.0330946605289224,0.1525484062624333
1.09664317314793,0.15288250748165907
1.1601916857669377,0.15311515829978653
1.223740198385947,0.15324026637471896
1.2872887110049547,0.15325212659044812
1.350837223623964,0.15314542703712705
1.4143857362429717,0.1529152441543423
1.4779342488619793,0.15255702933553195
1.5414827614809887,0.15206658966766204
1.6050312740999964,0.15144006577375693
1.668579786719004,0.15067390991770016
1.7321282993380134,0.14976486760105984
1.795676811957021,0.1487099658115648
1.8592253245760304,0.14750651085695565
1.922773837195038,0.14615209832706716
1.9863223498140457,0.14464463717054868
2.0498708624330533,0.14298238916058342
2.1134193750520645,0.14116402417785412
2.176967887671072,0.13918869079215565
2.2405164002900797,0.13705610062062257
2.3040649129090873,0.13476662393322072
2.367613425528095,0.13232139302342133
2.431161938147106,0.12972240902398113
2.4947104507661138,0.12697264718227447
2.5582589633851214,0.12407615516752976
2.621807476004129,0.12103813880375289
2.6853559886231366,0.11786502973272105
2.748904501242148,0.11456452992031081
2.8124530138611554,0.11114562861741095
2.876001526480163,0.10761858834670561
2.9395500390991707,0.1039948976647696
3.0030985517181783,0.1002871897870614
3.0666470643371895,0.0965091275927744
3.130195576956197,0.09267525697190096
3.1937440895752047,0.08880083186150403
3.2572926021942123,0.08490161556847045
3.32084111481322,0.08099366402607541
3.384389627432231,0.07709309742739112
3.4479381400512388,0.07321586718061109
3.5114866526702464,0.06937752531740528
3.575035165289254,0.06559300335095895
3.6385836779082616,0.06187640713857297
3.7021321905272693,0.05824083358412964
3.7656807031462805,0.05469821406187785
3.829229215765288,0.05125918830940968
3.8927777283842957,0.04793301128622716
3.9563262410033033,0.04472749419032717
4.019874753622311,0.041648979533688076
4.083423266241322,0.038702348959339605
4.14697177886033,0.03589106139147668
4.210520291479337,0.033217218189645716
4.274068804098345,0.03068165126059197
4.337617316717353,0.02828402958640241
4.401165829336364,0.026022979361812134
4.464714341955371,0.023896212891360593
4.528262854574379,0.021900661561867638
4.591811367193387,0.02003260855161467
4.655359879812394,0.018287817431775166
4.7189083924314055,0.016661653420532354
4.782456905050413,0.015149194726286461
4.846005417669421,0.013745332123928523
4.909553930288428,0.012444855610258416
4.973102442907436,0.011242527648298209


==> csv_files/density_Huber_armes_housing.csv <==
Bin Center,Density
-220745.7425286918,6.025021219938237e-08
-219564.56704182175,6.27620679342198e-08
-218383.39155495173,6.538391208409218e-08
-217202.21606808167,6.816436732520135e-08
-216021.04058121165,7.115657599080718e-08
-214839.8650943416,7.44166080796589e-08
-213658.68960747158,7.800159657529186e-08
-212477.51412060153,8.196765552798113e-08
-211296.33863373147,8.636764946231104e-08
-210115.16314686145,9.124889339288016e-08
-208933.9876599914,9.665087045631368e-08
-207752.81217312138,1.0260305842791466e-07
-206571.63668625132,1.091229568703386e-07
-205390.46119938127,1.162144032169221e-07
-204209.28571251125,1.2386625876192627e-07
-203028.1102256412,1.3205153453155304e-07
-201846.93473877118,1.4072701272997215e-07
-200665.75925190112,1.4983340243129736e-07
-199484.5837650311,1.5929604908439584e-07
-198303.40827816105,1.6902619697022538e-07
-197122.23279129103,1.7892278281900634e-07
-195941.05730442097,1.8887471819912854e-07
-194759.88181755092,1.9876359886183346e-07
-193578.7063306809,2.0846676175032168e-07
-192397.53084381085,2.1786059556781866e-07
-191216.35535694083,2.2682399925302332e-07
-190035.17987007077,2.3524187491747478e-07
-188854.00438320072,2.43008538104329e-07
-187672.8288963307,2.5003092883177513e-07
-186491.65340946065,2.5623151183536257e-07
-185310.47792259062,2.6155076361910466e-07
-184129.30243572057,2.6594915711435954e-07
-182948.12694885052,2.694085715347749e-07
-181766.9514619805,2.7193307487724757e-07
-180585.77597511045,2.735490488005001e-07
-179404.60048824042,2.743046495498739e-07
-178223.42500137037,2.7426862332744977e-07
-177042.24951450032,2.735285190911264e-07
-175861.0740276303,2.721883652121414e-07
-174679.89854076027,2.7036589771294964e-07
-173498.72305389022,2.681894459474305e-07
-172317.54756702017,2.657945956347307e-07
-171136.37208015015,2.6332075828945943e-07
-169955.1965932801,2.609077796423682e-07
-168774.02110641007,2.5869271717449753e-07
-167592.84561954002,2.5680690822115526e-07
-166411.67013266997,2.553734353780629e-07
-165230.49464579995,2.5450507563668004e-07
-164049.3191589299,2.5430279461155225e-07
-162868.14367205987,2.548548185536605e-07
-161686.96818518982,2.5623628601635334e-07
-160505.79269831977,2.5850944972735917e-07
-159324.61721144975,2.6172436923212695e-07
-158143.4417245797,2.6592000805008936e-07
-156962.26623770967,2.7112562717406536e-07
-155781.09075083962,2.773623512736535e-07
-154599.91526396957,2.8464477612733065e-07
-153418.73977709954,2.929824863524902e-07
-152237.56429022952,3.023813616513186e-07
-151056.38880335947,3.128445671962483e-07
-149875.21331648942,3.2437314851744816e-07
-148694.03782961937,3.3696618186093233e-07
-147512.86234274934,3.506204655316945e-07
-146331.68685587932,3.65329773949963e-07
-145150.51136900927,3.8108373156382584e-07
-143969.33588213922,3.9786639588850193e-07
-142788.1603952692,4.1565466544836813e-07
-141606.98490839917,4.3441664728115613e-07
-140425.80942152912,4.5411012841046213e-07
-139244.63393465907,4.7468129540035266e-07
-138063.45844778902,4.960638355643635e-07
-136882.282960919,5.181785331246102e-07
-135701.10747404897,5.409334448205156e-07
-134519.93198717892,5.642247039927528e-07
-133338.75650030887,5.879379623617309e-07
-132157.58101343882,6.119504372685537e-07
-130976.4055265688,6.361334918900952e-07
-129795.23003969876,6.603556396716174e-07
-128614.05455282872,6.844858344865629e-07
-127432.87906595868,7.083968869534861e-07
-126251.70357908864,7.319688364562438e-07
-125070.52809221859,7.550921085808304e-07
-123889.35260534855,7.776702990082766e-07
-122708.17711847852,7.996224467396841e-07
-121527.00163160848,8.208846905157607e-07
-120345.82614473844,8.414112404463054e-07
-119164.6506578684,8.611746397116973e-07
-117983.47517099835,8.80165335937047e-07
-116802.29968412832,8.983906255233727e-07
-115621.12419725828,9.158730739462407e-07
-114439.94871038824,9.326485481293359e-07
-113258.7732235182,9.487640211996866e-07
-112077.59773664817,9.64275323513524e-07
-110896.42224977812,9.792450157519296e-07
-109715.24676290808,9.937405498067637e-07
-108534.07127603804,1.0078328615633421e-06
-107352.895789168,1.0215955077453314e-06
-106171.72030229797,1.0351044186221944e-06
-104990.54481542793,1.0484382920822316e-06
-103809.36932855789,1.0616796052809815e-06
-102628.19384168784,1.0749161709882736e-06
-101447.0183548178,1.0882431201451157e-06
-100265.84286794777,1.1017651531219832e-06
-99084.66738107773,1.1155988724990294e-06
-97903.49189420769,1.129874992062823e-06
-96722.31640733765,1.1447402116036671e-06
-95541.1409204676,1.160358555624894e-06
-94359.96543359756,1.1769119959507897e-06
-93178.78994672753,1.1946002122409433e-06
-91997.61445985749,1.2136393885423218e-06
-90816.43897298745,1.234259995487976e-06
-89635.26348611742,1.2567035633269396e-06
-88454.08799924736,1.2812185071207679e-06
-87272.91251237734,1.3080551186460338e-06
-86091.73702550729,1.3374598865469206e-06
-84910.56153863727,1.369669344353935e-06
-83729.38605176721,1.4049036731101359e-06
-82548.21056489716,1.4433603003696746e-06
-81367.03507802714,1.4852077400140105e-06
-80185.85959115709,1.5305799083151295e-06
-79004.68410428707,1.5795711323840847e-06
-77823.50861741701,1.632232039591507e-06
-76642.33313054696,1.6885664831065945e-06
-75461.15764367694,1.7485296218435991e-06
-74279.98215680689,1.812027235142985e-06
-73098.80666993686,1.8789163153808848e-06
-71917.63118306681,1.9490069467839043e-06
-70736.45569619679,2.022065446785973e-06
-69555.28020932674,2.097818717432929e-06
-68374.10472245669,2.175959728216482e-06
-67192.92923558666,2.256154027530737e-06
-66011.75374871661,2.33804715677082e-06
-64830.57826184659,2.4212728181102844e-06
-63649.40277497654,2.505461623708894e-06
-62468.227288106515,2.590250230547976e-06
-61287.05180123646,2.675290641947464e-06
-60105.87631436641,2.7602594354422532e-06
-58924.70082749639,2.844866659043455e-06
-57743.52534062634,2.928864126363986e-06
-56562.349853756314,3.0120528381927963e-06
-55381.17436688626,3.0942892662461545e-06
-54199.99888001621,3.175490255895215e-06
-53018.82339314619,3.2556363397313105e-06
-51837.647906276135,3.3347733028599855e-06
-50656.47241940611,3.413011902532138e-06
-49475.29693253606,3.4905257165476165e-06
-48294.12144566604,3.567547173019181e-06
-47112.94595879599,3.64436189380849e-06
-45931.770471925935,3.721301559868622e-06
-44750.59498505591,3.7987355733079553e-06
-43569.41949818586,3.877061843015565e-06
-42388.24401131584,3.956697053771081e-06
-41207.068524445785,4.038066789795477e-06
-40025.89303757576,4.121595871204556e-06
-38844.71755070571,4.207699226176451e-06
-37663.54206383566,4.296773565112798e-06
-36482.366576965636,4.3891900497226835e-06
-35301.191090095585,4.485288065350895e-06
-34120.01560322556,4.585370115642158e-06
-32938.84011635551,4.689697771950424e-06
-31757.664629485487,4.798488532872112e-06
-30576.489142615435,4.911913388347028e-06
-29395.313655745384,5.03009484315097e-06
-28214.13816887536,5.1531051398419355e-06
-27032.96268200531,5.280964432868534e-06
-25851.787195135286,5.413638703005659e-06
-24670.611708265234,5.55103726183629e-06
-23489.436221395183,5.693009775022634e-06
-22308.26073452516,5.839342824426316e-06
-21127.085247655108,5.989756125500611e-06
-19945.909760785085,6.143898610041689e-06
-18764.734273915034,6.301344667702873e-06
-17583.55878704501,6.461590905679595e-06
-16402.38330017496,6.624053828900475e-06
-15221.207813304907,6.788068858764804e-06
-14040.032326434884,6.952891094712424e-06
-12858.856839564833,7.117698179500558e-06
-11677.68135269481,7.281595557824917e-06
-10496.505865824758,7.443624322557773e-06
-9315.330378954735,7.602771728659666e-06
-8134.1548920846835,7.757984328229206e-06
-6952.979405214632,7.908183548405215e-06
-5771.803918344609,8.05228340442056e-06
-4590.628431474557,8.189209920311115e-06
-3409.4529446045344,8.317921726259864e-06
-2228.2774577344826,8.43743121994687e-06
-1047.1019708644308,8.546825623927687e-06
134.07351600559196,8.645287244830135e-06
1315.2490028756438,8.732112244308078e-06
2496.4244897456665,8.80672726589299e-06
3677.5999766157183,8.86870332430185e-06
4858.775463485741,8.91776645120376e-06
6039.950950355793,8.953804699594992e-06
7221.126437225845,8.976871232584932e-06
8402.301924095867,8.987183355780148e-06
9583.47741096592,8.985117489519938e-06
10764.652897835942,8.971200211948843e-06
11945.828384705994,8.94609563062281e-06
13127.003871576017,8.910589453949833e-06
14308.179358446068,8.865570230012166e-06
15489.35484531612,8.812008295984152e-06
16670.530332186143,8.750933034386876e-06
17851.705819056195,8.683409061981372e-06
19032.881305926217,8.610511983606973e-06
20214.05679279627,8.533304328287845e-06
21395.23227966632,8.45281225105016e-06
22576.407766536344,8.370003534505003e-06
23757.583253406396,8.285767363290833e-06
24938.75874027642,8.200896276094484e-06
26119.93422714647,8.116070628260152e-06
27301.109714016493,8.031845826621123e-06
28482.285200886545,7.948642530149345e-06
29663.460687756597,7.866739947419874e-06
30844.63617462662,7.786272305818735e-06
32025.81166149667,7.707228517922207e-06
33206.987148366694,7.629455026611282e-06
34388.162635236746,7.552661770527955e-06
35569.33812210677,7.47643117318061e-06
36750.51360897682,7.4002300199193616e-06
37931.68909584687,7.323424044858885e-06
39112.864582716895,7.245295002887878e-06
40294.04006958695,7.165059949288083e-06
41475.21555645697,7.081892391392352e-06
42656.39104332702,6.99494491456696e-06
43837.56653019707,6.903372821249771e-06
45018.742017067125,6.806358260546998e-06
46199.91750393712,6.703134271542439e-06
47381.09299080717,6.593008121020656e-06
48562.26847767722,6.475383290771729e-06
49743.443964547274,6.349779465584539e-06
50924.61945141727,6.215849894057717e-06
52105.79493828732,6.073395542713109e-06
53286.97042515737,5.922375540162435e-06
54468.14591202742,5.762913510961377e-06
55649.321398897475,5.595299525099778e-06
56830.49688576747,5.419987533853654e-06
58011.67237263752,5.237588319498867e-06
59192.84785950757,5.048858147596696e-06
60374.023346377624,4.854683468053377e-06
61555.198833247676,4.6560621567431305e-06
62736.37432011767,4.454081915509448e-06
63917.54980698772,4.24989654822519e-06
65098.72529385777,4.044700899204792e-06
66279.90078072782,3.839705274359992e-06
67461.07626759788,3.63611016384054e-06
68642.25175446787,3.435082048328083e-06
69823.42724133792,3.2377310024395923e-06
71004.60272820797,3.045090712338234e-06
72185.77821507803,2.8581014064978737e-06
73366.95370194802,2.677596065406447e-06
74548.12918881807,2.504290135066295e-06
75729.30467568812,2.3387748276937723e-06
76910.48016255817,2.1815139578209866e-06
78091.65564942823,2.0328441390261263e-06
79272.83113629822,1.892978060612583e-06
80454.00662316827,1.7620104782625871e-06
81635.18211003832,1.6399264901505882e-06
82816.35759690838,1.5266116309651138e-06
83997.53308377843,1.4218633002118838e-06
85178.70857064842,1.325403046382601e-06
86359.88405751847,1.2368892524916465e-06
87541.05954438852,1.1559298078666374e-06
88722.23503125858,1.0820944022879677e-06
89903.41051812863,1.0149261378209677e-06
91084.58600499862,9.5395221726659e-07
92265.76149186867,8.986935326435422e-07
93446.93697873873,8.486730395044267e-07
94628.11246560878,8.034228607115096e-07
95809.28795247877,7.6249011467782e-07
96990.46343934882,7.254415067479986e-07
98171.63892621887,6.918667576685533e-07
99352.81441308893,6.613809698286715e-07
100533.98989995898,6.336260504431074e-07
101715.16538682897,6.082713217597069e-07
102896.34087369902,5.850134526230828e-07
104077.51636056908,5.635758443842336e-07
105258.69184743913,5.437075983418351e-07
106439.86733430918,5.251821827377082e-07
107621.04282117917,5.077959058179547e-07
108802.21830804923,4.913662884861465e-07
109983.39379491928,4.7573041632706045e-07
111164.56928178933,4.607433368123958e-07
112345.74476865938,4.4627655370322945e-07
113526.92025552937,4.322166572993844e-07
114708.09574239943,4.1846411642353257e-07
115889.27122926948,4.0493224598479365e-07
117070.44671613953,3.915463527439597e-07
118251.62220300952,3.7824305161549817e-07
119432.79768987958,3.6496973563826353e-07
120613.97317674963,3.516841748153086e-07
121795.14866361968,3.3835421258386366e-07
122976.32415048973,3.249575239640614e-07
124157.49963735972,3.1148139667025105e-07
125338.67512422978,2.979224958263883e-07
126519.85061109983,2.842865745024967e-07
127701.02609796988,2.7058809607047517e-07
128882.20158483993,2.56849740225446e-07
130063.37707170993,2.4310177215927504e-07
131244.55255857998,2.2938126340271253e-07
132425.72804545006,2.1573116275903575e-07


==> csv_files/density_QR_abalone.csv <==
Bin Center,Density
-13.617214891344396,0.002043660341474079
-13.554986896384504,0.0021468822576940307
-13.492758901424612,0.00224600379944986
-13.43053090646472,0.0023401620986362144
-13.368302911504827,0.0024285509158321534
-13.306074916544935,0.002510437620994669
-13.243846921585043,0.0025851789428523275
-13.18161892662515,0.0026522350209140255
-13.119390931665258,0.0027111813352999675
-13.057162936705366,0.00276171814970791
-12.994934941745473,0.0028036771806693194
-12.932706946785581,0.002837025299730594
-12.870478951825689,0.002861865181154493
-12.808250956865797,0.0028784329219781455
-12.746022961905904,0.0028870927786527594
-12.68379496694601,0.0028883292791507024
-12.621566971986118,0.0028827370750189787
-12.559338977026226,0.00287100898794138
-12.497110982066333,0.002853922773817386
-12.434882987106441,0.002832327168818123
-12.372654992146549,0.002807127792210042
-12.310426997186656,0.0027792734574676697
-12.248199002226764,0.002749743385848097
-12.185971007266872,0.0027195357269263164
-12.12374301230698,0.0026896576726750305
-12.061515017347087,0.0026611173118540397
-11.999287022387195,0.002634917218100196
-11.937059027427303,0.0026120496081140643
-11.87483103246741,0.002593492756669407
-11.812603037507518,0.0025802082240825377
-11.750375042547626,0.002573138350056385
-11.688147047587734,0.002573203404968752
-11.625919052627841,0.0025812977731658063
-11.563691057667949,0.002598284577381854
-11.501463062708057,0.0026249882405086212
-11.439235067748164,0.002662184618468706
-11.377007072788272,0.0027105885201144184
-11.31477907782838,0.0027708386475611994
-11.252551082868488,0.0028434802307589916
-11.190323087908595,0.0029289458785473265
-11.128095092948701,0.0030275354084920935
-11.06586709798881,0.0031393956324614176
-11.003639103028917,0.0032645012477008116
-10.941411108069026,0.003402638099305901
-10.879183113109132,0.0035533901273700572
-10.816955118149242,0.003716131282238263
-10.754727123189348,0.0038900235801101126
-10.692499128229455,0.0040740222793868314
-10.630271133269563,0.004266888891300245
-10.56804313830967,0.0044672124069582994
-10.505815143349778,0.004673438741810929
-10.443587148389886,0.00488390798610997
-10.381359153429994,0.005096898627262492
-10.319131158470102,0.005310677499577557
-10.25690316351021,0.00552355384149745
-10.194675168550317,0.005733935521602058
-10.132447173590425,0.005940385251760278
-10.070219178630532,0.006141674454609422
-10.00799118367064,0.006336832404553986
-9.945763188710748,0.006525188323152716
-9.883535193750856,0.006706404282180175
-9.821307198790963,0.00688049704640263
-9.759079203831071,0.007047847363538549
-9.696851208871179,0.007209195666543875
-9.634623213911286,0.007365623674780602
-9.572395218951392,0.007518521944145334
-9.510167223991502,0.007669543998080808
-9.447939229031608,0.007820548246769437
-9.385711234071717,0.007973529445998273
-9.323483239111823,0.008130541936630093
-9.261255244151933,0.008293617318891488
-9.199027249192039,0.008464679534376218
-9.136799254232148,0.008645460538053875
-9.074571259272254,0.008837419832234352
-9.012343264312364,0.009041671098570068
-8.95011526935247,0.009258919001827143
-8.887887274392579,0.009489408954228482
-8.825659279432685,0.00973289223028455
-8.763431284472794,0.009988608322197312
-8.7012032895129,0.010255285842101414
-8.638975294553008,0.010531162629874781
-8.576747299593116,0.010814025036902404
-8.514519304633223,0.011101265651688536
-8.452291309673331,0.011389958038159464
-8.390063314713439,0.01167694639741212
-8.327835319753547,0.011958947463098448
-8.265607324793654,0.012232661422258834
-8.203379329833762,0.012494888237177485
-8.14115133487387,0.012742645446230676
-8.078923339913977,0.012973283355205196
-8.016695344954085,0.013184593503195119
-7.954467349994193,0.013374906402263327
-7.892239355034301,0.013543174806139445
-7.8300113600744075,0.013689039154229707
-7.767783365114515,0.013812872352649708
-7.705555370154623,0.013915801679359572
-7.643327375194731,0.013999706317730565
-7.581099380234838,0.014067189810929704
-7.518871385274946,0.014121527564823337
-7.456643390315054,0.014166590384199285
-7.3944153953551615,0.014206745879156308
-7.332187400395269,0.01424674039785568
-7.269959405435377,0.014291564900589063
-7.207731410475485,0.014346308860769175
-7.145503415515592,0.014416006834541131
-7.0832754205557,0.014505482757619446
-7.021047425595808,0.014619197283791298
-6.958819430635915,0.014761103556137934
-6.896591435676022,0.014934516686099675
-6.83436344071613,0.015142001899697504
-6.772135445756238,0.015385285794261884
-6.709907450796345,0.015665194440678838
-6.647679455836453,0.015981621181985296
-6.585451460876561,0.016333525944780315
-6.523223465916669,0.016718966729991472
-6.460995470956776,0.0171351627269433
-6.398767475996884,0.01757858724923036
-6.336539481036992,0.0180450874773763
-6.274311486077099,0.01853002686881968
-6.212083491117207,0.019028445116934235
-6.149855496157315,0.019535229760128302
-6.087627501197422,0.02004529300476387
-6.025399506237529,0.02055374706627979
-5.963171511277637,0.02105607137267611
-5.900943516317745,0.02154826531909717
-5.8387155213578525,0.022026980900615927
-5.77648752639796,0.02248963045461149
-5.714259531438068,0.022934465870689175
-5.652031536478176,0.02336062691760401
-5.5898035415182825,0.023768157725363916
-5.52757554655839,0.024157991872452645
-5.465347551598498,0.024531907886980734
-5.403119556638606,0.024892458203684686
-5.340891561678713,0.025242875660994125
-5.278663566718821,0.02558696242093015
-5.216435571758929,0.025928966711986405
-5.1542075767990365,0.02627345301195004
-5.091979581839144,0.026625171203505323
-5.029751586879252,0.02698892986894416
-4.96752359191936,0.027369478277224656
-4.905295596959467,0.02777140080727857
-4.843067601999575,0.028199026606900476
-4.780839607039683,0.028656356273921543
-4.7186116120797905,0.02914700633410074
-4.656383617119898,0.029674171342994066
-4.594155622160006,0.03024060261350851
-4.531927627200114,0.030848601911332135
-4.469699632240221,0.03150002799645445
-4.407471637280329,0.032196313633429736
-4.345243642320437,0.03293849064182549
-4.2830156473605445,0.03372722069139549
-4.220787652400652,0.03456282983013707
-4.15855965744076,0.03544534512327069
-4.096331662480868,0.03637453222667667
-4.034103667520975,0.03734993316693234
-3.971875672561083,0.038370904002099665
-3.909647677601191,0.03943665235024177
-3.8474196826412967,0.040546274964550884
-3.7851916876814045,0.04169879558681901
-3.722963692721512,0.04289320322175903
-3.66073569776162,0.04412849075575361
-3.5985077028017276,0.04540369352149661
-3.5362797078418353,0.04671792702298804
-3.474051712881943,0.04807042262990284
-3.4118237179220507,0.04946055967682055
-3.3495957229621585,0.050887892110600866
-3.287367728002266,0.05235216766213398
-3.225139733042374,0.053853337510645215
-3.1629117380824816,0.05539155458014241
-3.1006837431225893,0.0569671589632148
-3.038455748162697,0.0585806494953588
-2.9762277532028047,0.060232641175475124
-2.9139997582429125,0.06192380890335129
-2.85177176328302,0.06365481883048499
-2.789543768323128,0.06542624943795215
-2.7273157733632356,0.06723850520436198
-2.6650877784033433,0.0690917263522377
-2.602859783443451,0.07098569861491966
-2.5406317884835588,0.07291976721323243
-2.4784037935236665,0.07489275925184162
-2.416175798563774,0.07690291853616496
-2.353947803603882,0.0789478563850079
-2.2917198086439896,0.08102452139971636
-2.2294918136840973,0.08312919038739351
-2.167263818724205,0.08525748177152777
-2.105035823764311,0.08740439190985329
-2.0428078288044187,0.08956435382734736
-1.9805798338445264,0.09173131700812766
-1.9183518388846341,0.0938988461118681
-1.8561238439247418,0.09606023581628373
-1.7938958489648495,0.09820863845428918
-1.7316678540049573,0.10033720071903975
-1.669439859045065,0.10243920544948064
-1.6072118640851727,0.10450821437378932
-1.5449838691252804,0.10653820766484506
-1.4827558741653881,0.10852371623631506
-1.4205278792054958,0.11045994286758734
-1.3582998842456036,0.11234286848171243
-1.2960718892857113,0.11416934020856345
-1.233843894325819,0.1159371382459558
-1.1716158993659267,0.11764501898835919
-1.1093879044060344,0.11929273243138644
-1.0471599094461421,0.12088101248460055
-0.9849319144862498,0.12241153953556216
-0.9227039195263576,0.12388687539810504
-0.8604759245664653,0.1253103716327748
-0.798247929606573,0.1266860531229262
-0.7360199346466807,0.12801847969264066
-0.6737919396867884,0.12931258942108356
-0.6115639447268961,0.13057352809577116
-0.5493359497670038,0.13180646990645337
-0.48710795480711155,0.13301643496662793
-0.42487995984721927,0.13420810952256398
-0.362651964887327,0.13538567474249594
-0.3004239699274329,0.13655264975757475
-0.23819597496754064,0.13771175415327525
-0.17596798000764835,0.13886479440368416
-0.11373998504775606,0.1400125778350968
-0.05151199008786378,0.14115485664627433
0.010716004872028506,0.14229030335651277
0.07294399983192079,0.14341651786018864
0.13517199479181308,0.14453006509885494
0.19739998975170536,0.14562654127596691
0.25962798471159765,0.146700665583482
0.32185597967148993,0.14774639362102387
0.3840839746313822,0.14875704809134666
0.4463119695912745,0.14972546196121275
0.5085399645511668,0.1506441290829126
0.5707679595110591,0.1515053572663231
0.6329959544709514,0.15230141895472687
0.6952239494308436,0.153024694965143
0.7574519443907359,0.1536678071796932
0.8196799393506282,0.15422373659386113
0.8819079343105205,0.15468592371893597
0.9441359292704128,0.15504834898225744
1.006363924230305,0.15530559145730433
1.0685919191901974,0.15545286497680202
1.1308199141500896,0.15548603142846024
1.193047909109982,0.15540159179707483
1.2552759040698742,0.15519665628867238
1.3175038990297665,0.1548688956381
1.3797318939896588,0.1544164764414432
1.4419598889495528,0.1538379840434316
1.5041878839094451,0.15313233711663843
1.5664158788693374,0.15229869855896902
1.6286438738292297,0.15133638767228808
1.690871868789122,0.1502447987333002
1.7530998637490143,0.14902333099823348
1.8153278587089066,0.14767133487446069
1.8775558536687988,0.14618807843550485
1.9397838486286911,0.14457273765589174
2.0020118435885834,0.14282441271950563
2.0642398385484757,0.14094217154600838
2.126467833508368,0.13892512033575982
2.1886958284682603,0.13677249951836565
2.2509238234281526,0.13448380207629065
2.313151818388045,0.1320589098804236
2.375379813347937,0.12949824249623174
2.437607808307831,0.12680291196897506
2.4998358032677217,0.12397487643588737
2.5620637982276158,0.1210170850889189
2.6242917931875063,0.11793360705237152
2.6865197881474003,0.11472973715373609
2.748747783107291,0.11141207234034745
2.810975778067185,0.10798855359526038
2.8732037730270754,0.10446846958032999
2.9354317679869695,0.10086241981420849
2.99765976294686,0.09718223689755144
3.059887757906754,0.0934408690398089
3.1221157528666446,0.08965222583262682
3.1843437478265386,0.0858309917686115
3.246571742786429,0.08199241334407878
3.308799737746323,0.0781520666463066
3.3710277327062137,0.07432561306186942
3.4332557276661078,0.0705285511236291
3.4954837226259983,0.06677597253041793
3.5577117175858923,0.06308233003556879
3.619939712545783,0.05946122423678483
3.682167707505677,0.055925215354997344
3.7443957024655674,0.05248566492122682
3.8066236974254615,0.04915261096439923
3.868851692385352,0.04593467888073351
3.931079687345246,0.0428390287383606
3.9933076823051366,0.03987133839746729
4.055535677265031,0.03703582056753959
4.117763672224925,0.03433527083035577
4.179991667184815,0.031771142769179285
4.242219662144709,0.02934364568678235
4.3044476571046,0.02705185997932922
4.366675652064494,0.02489386505839775
4.428903647024384,0.022866874766103683
4.491131641984278,0.02096737548473645
4.553359636944169,0.019191262570902264
4.615587631904063,0.017533971307727547
4.6778156268639535,0.01599059922713137
4.7400436218238475,0.014556017366922476
4.802271616783738,0.013224968755682591
4.864499611743632,0.011992153126795576
4.926727606703523,0.010852297521413912
4.988955601663418,0.009800213024479056


==> csv_files/density_QR_armes_housing.csv <==
Bin Center,Density
-424863.27316348336,2.6541822173961036e-08
-422832.5820354886,2.6741202678255564e-08
-420801.89090749394,2.6854155325279065e-08
-418771.1997794992,2.689443427517026e-08
-416740.5086515045,2.6879334945192084e-08
-414709.8175235098,2.682954180438169e-08
-412679.1263955151,2.6768889318159426e-08
-410648.43526752037,2.6724039782132288e-08
-408617.74413952563,2.672408385292042e-08
-406587.05301153095,2.680007141914243e-08
-404556.3618835362,2.6984482037474825e-08
-402525.67075554153,2.7310645486598728e-08
-400494.9796275468,2.781212408147167e-08
-398464.2884995521,2.85220692676494e-08
-396433.5973715574,2.947256570987736e-08
-394402.90624356264,3.069397662696599e-08
-392372.21511556796,3.221430452212004e-08
-390341.5239875732,3.405858171510483e-08
-388310.83285957854,3.6248305181895934e-08
-386280.1417315838,3.880093011119979e-08
-384249.45060358907,4.172943624022594e-08
-382218.7594755944,4.5041980366208535e-08
-380188.06834759965,4.8741647371579613e-08
-378157.37721960497,5.282631057907881e-08
-376126.68609161023,5.728861021195832e-08
-374095.99496361555,6.211605614163291e-08
-372065.3038356208,6.729125796236818e-08
-370034.6127076261,7.279228178301896e-08
-368003.9215796314,7.859312905860813e-08
-365973.23045163666,8.466432843565531e-08
-363942.539323642,9.097362713410072e-08
-361911.84819564724,9.748676405067577e-08
-359881.15706765256,1.0416830278286309e-07
-357850.4659396578,1.1098249938732009e-07
-355819.7748116631,1.1789417714125977e-07
-353789.0836836684,1.248695790821244e-07
-351758.39255567366,1.3187716882692802e-07
-349727.701427679,1.3888835122349885e-07
-347697.01029968425,1.4587808679316755e-07
-345666.31917168957,1.5282537763801845e-07
-343635.6280436948,1.5971360737170204e-07
-341604.9369157001,1.6653072347738173e-07
-339574.2457877054,1.7326925701701607e-07
-337543.5546597107,1.7992618147744258e-07
-335512.863531716,1.865026193734852e-07
-333482.17240372126,1.9300341166205782e-07
-331451.4812757266,1.9943657069771257e-07
-329420.79014773184,2.0581264206660846e-07
-327390.0990197371,2.1214400392553602e-07
-325359.4078917424,2.1844413428244393e-07
-323328.7167637477,2.247268769173466e-07
-321298.025635753,2.3100573539002687e-07
-319267.33450775826,2.3729322194286656e-07
-317236.6433797636,2.4360028429848934e-07
-315205.95225176885,2.499358286561121e-07
-313175.2611237741,2.563063519361944e-07
-311144.5699957794,2.6271569085800424e-07
-309113.8788677847,2.6916489009845055e-07
-307083.18773979,2.75652186878174e-07
-305052.4966117953,2.8217310510080135e-07
-303021.8054838006,2.887206488082969e-07
-300991.11435580585,2.95285582301128e-07
-298960.4232278111,3.018567828128937e-07
-296929.73209981644,3.0842165105266354e-07
-294899.0409718217,3.149665650961207e-07
-292868.34984382696,3.2147736383366095e-07
-290837.6587158323,3.2793984726094283e-07
-288806.9675878376,3.343402821163503e-07
-286776.27645984286,3.4066590254545306e-07
-284745.5853318481,3.469053964628911e-07
-282714.89420385344,3.5304936900285846e-07
-280684.2030758587,3.5909077488071084e-07
-278653.51194786397,3.650253116749255e-07
-276622.8208198693,3.70851766081597e-07
-274592.1296918746,3.765723052357651e-07
-272561.43856387987,3.821927053998957e-07
-270530.74743588513,3.8772251085404467e-07
-268500.05630789045,3.931751168249299e-07
-266469.3651798957,3.985677718576741e-07
-264438.674051901,4.0392149719775653e-07
-262407.9829239063,4.09260923472601e-07
-260377.2917959116,4.14614048127472e-07
-258346.60066791688,4.200119204934905e-07
-256315.90953992217,4.254882648032343e-07
-254285.21841192746,4.310790546397949e-07
-252254.52728393272,4.368220549128061e-07
-250223.836155938,4.4275634921818395e-07
-248193.1450279433,4.489218711174433e-07
-246162.4538999486,4.5535895729554176e-07
-244131.7627719539,4.6210793864099376e-07
-242101.07164395918,4.6920878206054065e-07
-240070.38051596444,4.767007914268121e-07
-238039.68938796973,4.846223707049184e-07
-236008.99825997502,4.930108463554213e-07
-233978.3071319803,5.019023399893073e-07
-231947.6160039856,5.113316764305113e-07
-229916.9248759909,5.213323073187469e-07
-227886.2337479962,5.319362266390938e-07
-225855.54262000145,5.431738525204349e-07
-223824.85149200674,5.550738496381743e-07
-221794.16036401203,5.676628688013352e-07
-219763.46923601732,5.809651848663118e-07
-217732.7781080226,5.950022209012556e-07
-215702.0869800279,6.097919552574087e-07
-213671.3958520332,6.253482184529481e-07
-211640.70472403846,6.416798979596276e-07
-209610.01359604375,6.587900804032411e-07
-207579.32246804904,6.766751715683692e-07
-205548.63134005433,6.953240441295472e-07
-203517.94021205962,7.147172704337896e-07
-201487.2490840649,7.348265022342107e-07
-199456.5579560702,7.55614060458998e-07
-197425.86682807546,7.770327955172951e-07
-195395.17570008076,7.990262721406076e-07
-193364.48457208605,8.215293224305435e-07
-191333.79344409134,8.444689969825551e-07
-189303.10231609663,8.677659272783918e-07
-187272.41118810192,8.913360938012143e-07
-185241.72006010718,9.150929745114825e-07
-183211.02893211247,9.389500285227025e-07
-181180.33780411776,9.628234511664432e-07
-179149.64667612305,9.866351202296822e-07
-177118.95554812835,1.0103156399651805e-06
-175088.26442013364,1.0338073803148517e-06
-173057.57329213893,1.0570674042060714e-06
-171026.8821641442,1.080070176062241e-06
-168996.19103614948,1.102809949796052e-06
-166965.49990815477,1.1253027442180905e-06
-164934.80878016006,1.1475878274186012e-06
-162904.11765216535,1.169728648468743e-06
-160873.42652417062,1.1918131737809813e-06
-158842.73539617594,1.2139536056191098e-06
-156812.0442681812,1.2362854804977477e-06
-154781.35314018652,1.258966164561213e-06
-152750.66201219178,1.2821727806140817e-06
-150719.97088419704,1.3060996166033515e-06
-148689.27975620236,1.3309550775551308e-06
-146658.58862820762,1.3569582520118685e-06
-144627.89750021294,1.3843351698938275e-06
-142597.2063722182,1.4133148316240954e-06
-140566.51524422353,1.4441250886831823e-06
-138535.8241162288,1.476988453992821e-06
-136505.13298823405,1.512117917228911e-06
-134474.44186023937,1.5497128359002758e-06
-132443.75073224463,1.589954968327546e-06
-130413.05960424995,1.633004709949689e-06
-128382.36847625521,1.6789975899864425e-06
-126351.67734826053,1.7280410815613676e-06
-124320.9862202658,1.7802117749629296e-06
-122290.29509227106,1.8355529606706528e-06
-120259.60396427638,1.8940726658619067e-06
-118228.91283628164,1.9557421850180352e-06
-116198.22170828696,2.0204951415912366e-06
-114167.53058029222,2.088227113094123e-06
-112136.83945229754,2.1587958460821287e-06
-110106.1483243028,2.2320220800367706e-06
-108075.45719630807,2.307690989949174e-06
-106044.76606831339,2.3855542464000993e-06
-104014.07494031865,2.46533267922843e-06
-101983.38381232397,2.546719516715124e-06
-99952.69268432923,2.6293841569682394e-06
-97922.00155633455,2.7129764123866833e-06
-95891.31042833981,2.7971311523255196e-06
-93860.61930034508,2.8814732540765748e-06
-91829.9281723504,2.9656227587539455e-06
-89799.23704435566,3.0492001173756945e-06
-87768.54591636098,3.1318314040694883e-06
-85737.85478836624,3.213153368535766e-06
-83707.16366037156,3.292818199201102e-06
-81676.47253237682,3.3704978722687255e-06
-79645.78140438208,3.445887970330043e-06
-77615.0902763874,3.5187108673582102e-06
-75584.39914839267,3.5887181945686126e-06
-73553.70802039799,3.6556925233987633e-06
-71523.01689240325,3.719448227117894e-06
-69492.32576440857,3.7798315105151307e-06
-67461.63463641383,3.836719626754479e-06
-65430.94350841909,3.890019330701941e-06
-63400.25238042441,3.939664647604971e-06
-61369.561252429674,3.985614063663179e-06
-59338.870124434994,4.0278472695030665e-06
-57308.178996440256,4.0663616076483824e-06
-55277.48786844552,4.10116838967322e-06
-53246.79674045084,4.132289256926531e-06
-51216.1056124561,4.159752759847502e-06
-49185.41448446142,4.183591324553056e-06
-47154.72335646668,4.203838761490327e-06
-45124.032228472,4.220528449766223e-06
-43093.341100477264,4.2336923028969e-06
-41062.649972482526,4.243360588103849e-06
-39031.95884448785,4.249562633169672e-06
-37001.26771649311,4.252328413767438e-06
-34970.57658849843,4.251690971806898e-06
-32939.88546050369,4.24768957353322e-06
-30909.19433250901,4.240373476747789e-06
-28878.503204514273,4.229806141414987e-06
-26847.812076519534,4.216069688754421e-06
-24817.120948524855,4.1992693921405385e-06
-22786.429820530117,4.179537969884957e-06
-20755.738692535437,4.1570394460370275e-06
-18725.0475645407,4.131972351078921e-06
-16694.35643654602,4.104572049759617e-06
-14663.66530855128,4.075112007835677e-06
-12632.974180556543,4.04390384229818e-06
-10602.283052561863,4.011296039548677e-06
-8571.591924567125,3.977671271437289e-06
-6540.900796572445,3.9434422883765615e-06
-4510.209668577707,3.909046420041845e-06
-2479.518540583027,3.874938765562282e-06
-448.827412588289,3.841584204719939e-06
1581.863715406449,3.809448407735541e-06
3612.554843401129,3.7789880621163292e-06
5643.245971395867,3.7506405693763632e-06
7673.937099390547,3.7248134910625295e-06
9704.628227385285,3.701874041554867e-06
11735.319355379965,3.6821389339662058e-06
13766.010483374703,3.6658648848407543e-06
15796.70161136944,3.653240073224325e-06
17827.39273936412,3.6443768303009294e-06
19858.08386735886,3.63930580767235e-06
21888.77499535354,3.6379718362469157e-06
23919.466123348277,3.640231644573775e-06
25950.157251342956,3.6458535564827166e-06
27980.848379337694,3.6545192344178155e-06
30011.539507332433,3.665827478391996e-06
32042.230635327112,3.6793000326647965e-06
34072.92176332185,3.694389294772149e-06
36103.61289131653,3.710487766170897e-06
38134.30401931127,3.726939032256727e-06
40164.99514730595,3.7430500135650583e-06
42195.686275300686,3.758104191146272e-06
44226.377403295424,3.7713754788151157e-06
46257.068531290104,3.7821423943641954e-06
48287.75965928484,3.7897021717609467e-06
50318.45078727952,3.793384457327016e-06
52349.14191527426,3.792564245055582e-06
54379.833043269,3.786673729274579e-06
56410.52417126368,3.775212786118485e-06
58441.215299258416,3.757757837634106e-06
60471.906427253096,3.7339689023555114e-06
62502.597555247834,3.703594692063547e-06
64533.288683242514,3.6664756741734444e-06
66563.97981123725,3.6225450805823903e-06
68594.67093923199,3.5718279046022775e-06
70625.36206722667,3.514437985570349e-06
72656.05319522141,3.4505733337722164e-06
74686.74432321609,3.3805098945448833e-06
76717.43545121083,3.3045939882766963e-06
78748.1265792055,3.2232336912830325e-06
80778.81770720024,3.1368894404330488e-06
82809.50883519498,3.0460641516111165e-06
84840.19996318966,2.9512931387544873e-06
86870.8910911844,2.853134106903029e-06
88901.58221917908,2.7521574704220373e-06
90932.27334717382,2.6489372176637676e-06
92962.9644751685,2.5440425074454096e-06
94993.65560316324,2.438030142662163e-06
97024.34673115797,2.3314380240465403e-06
99055.03785915265,2.224779644455932e-06
101085.72898714733,2.1185396429570423e-06
103116.42011514213,2.013170400041704e-06
105147.11124313681,1.909089621965889e-06
107177.80237113149,1.806678834558215e-06
109208.49349912629,1.706282685652484e-06
111239.18462712097,1.608208940948629e-06
113269.87575511565,1.5127290506187782e-06
115300.56688311032,1.4200791630228257e-06
117331.25801110512,1.3304614668454526e-06
119361.9491390998,1.2440457529245013e-06
121392.64026709448,1.160971100930016e-06
123423.33139508928,1.0813476126802124e-06
125454.02252308396,1.0052581320096565e-06
127484.71365107864,9.327599095340142e-07
129515.40477907332,8.638861882825494e-07
131546.0959070681,7.986477020462641e-07
133576.7870350628,7.370340916691129e-07
135607.47816305747,6.790152548697741e-07
137638.16929105227,6.245426522393984e-07
139668.86041904695,5.735505957667994e-07
141699.55154704163,5.259575467633957e-07
143730.2426750363,4.816674477464079e-07
145760.9338030311,4.405711081857483e-07
147791.62493102578,4.025476576223245e-07
149822.31605902046,3.6746607216802935e-07
151853.00718701526,3.351867724506488e-07
153883.69831500994,3.0556328328163606e-07
155914.38944300462,2.784439382400148e-07
157945.0805709993,2.536736064199775e-07
159975.7716989941,2.3109541410402876e-07
162006.46282698878,2.1055243129440136e-07
164037.15395498346,1.918892919358405e-07
166067.84508297825,1.7495371725236526e-07
168098.53621097293,1.595979137606428e-07
170129.2273389676,1.4567982099707258e-07
172159.9184669623,1.3306418853308008e-07
174190.6095949571,1.216234671497077e-07
176221.30072295177,1.1123850478428359e-07
178251.99185094645,1.0179904374339843e-07
180282.68297894124,9.320402141717085e-08
182313.37410693592,8.536168208603288e-08


==> csv_files/huber_error.csv <==
4.538448330135343156e-02
4.129805703232495434e-02
4.417142490414017325e-02
4.668129003591103832e-02
4.606589765205025555e-02
4.458961694638555184e-02
4.896907191451397440e-02
4.597183982024782845e-02
4.485796857521639341e-02
4.422861646194827662e-02
4.320730309573456857e-02
4.073636015744277333e-02
4.796097706798051891e-02
4.670473029531616721e-02
4.612908964127344913e-02
4.072360250348890792e-02
4.567654064883189952e-02
4.098304699966949516e-02
4.481566657508034152e-02
4.896462954656320005e-02
4.662223023094802521e-02
4.409346986871970353e-02
4.307213941337657143e-02
4.755388925843876541e-02
4.532375294742208016e-02
4.008319781244072677e-02
4.482342703085337443e-02
4.255303791080933956e-02
4.196547644598217636e-02
5.228896898191833648e-02
5.007826584167527489e-02
4.667554121704828307e-02
4.666836442800009754e-02
4.279553307083634739e-02
4.661892584531469874e-02
4.065032850441948481e-02
4.362671429543003854e-02
4.658011183540586991e-02
3.891743437445453063e-02
3.917695902692117788e-02
4.604703403377726628e-02
4.540562199576151509e-02
4.404684031876830719e-02
4.639952724369385273e-02
3.811157992411381285e-02
4.358141007122652566e-02
4.240094764747981415e-02
4.262706352101789525e-02
4.604560603036294414e-02
4.585980762245120412e-02
4.739644618776075319e-02
4.276952050057616916e-02
4.215174986690124748e-02
4.366179452219292462e-02
4.947315289130555654e-02
4.670928555147338401e-02
4.335721110614192825e-02
4.458911885337177305e-02
4.671824922280014281e-02
4.659256257164416659e-02
4.732309464257424686e-02
4.057613612749327164e-02
4.869745524684801485e-02
4.804337296418469822e-02
4.391048563172880725e-02
4.273469300878434546e-02
4.469906894240547462e-02
4.235864702303744622e-02
4.427141015477058933e-02
3.985861534541779855e-02
4.686886415049728444e-02
4.655755756742871454e-02
4.163417535766348460e-02
4.078432717021004267e-02
4.265453696533278577e-02
4.895872018332316639e-02
4.191775114180971984e-02
4.749792073899913175e-02
4.088043239685604929e-02
4.729570795234896291e-02
4.334354223226920266e-02
5.000857860923259290e-02
4.886195490201736269e-02
4.882993150032598900e-02
4.186467608026580439e-02
4.824861477954792838e-02
4.704458182021423879e-02
4.615383011265720981e-02
4.515383257217699120e-02
4.387973756954280380e-02
3.964974382457178703e-02
3.988089819190930585e-02
4.293123444262361699e-02
4.154022314570161162e-02
5.143172490115694578e-02
4.412309990132928100e-02
4.650183664953346646e-02
4.504709105601021474e-02
4.445152040124830672e-02
5.184472231602145487e-02
3.898401899547262323e-02
4.628335792614407529e-02
4.424560138720488173e-02
4.859289546855676684e-02
4.488806693377195983e-02
4.780954627494489462e-02
4.524880037278761896e-02
4.461408699610940054e-02
4.301597814923763946e-02
3.996372197512128993e-02
4.266331211572774174e-02
4.644743760234008867e-02
3.621956454644808393e-02
4.268852847419418728e-02
4.179138512004242773e-02
4.652280663134171490e-02
4.577043790288477104e-02
4.710256642393289422e-02
4.842830050668490982e-02
4.571273996745616602e-02
5.115383602311077832e-02
4.393815255227977168e-02
4.478213438743113700e-02
4.486600475383518277e-02
4.686509876501445543e-02
4.420868393719489670e-02
4.224608237706409253e-02
4.351183917222613967e-02
4.501980932911520128e-02
4.784943231085901638e-02
4.164258074192790648e-02
4.555448507909100331e-02
3.932805132664808634e-02
3.799474004770852370e-02
4.139741946488182528e-02
4.234351599863523524e-02
4.624193899401096014e-02
4.588956315061882424e-02
4.075723844494903714e-02
4.321483545433935092e-02
4.756802031084463728e-02
4.676207623802479396e-02
4.323966116902438345e-02
4.678428021486831512e-02
4.735115844941196334e-02
4.769041008410566246e-02
4.819645762858625754e-02
4.490281821243569810e-02
4.559111025157581293e-02
4.186474121256412301e-02
4.301487982579978164e-02
3.702372553275314060e-02
4.292601631360469516e-02
4.540047533116139261e-02
4.979328201500570622e-02
4.673425557410844366e-02
4.587560705422631668e-02
3.981121326437915553e-02
4.451230763715396249e-02
4.439099261426896620e-02
4.443547765236257469e-02
3.996079795121434269e-02
4.104577016198014683e-02
4.223534646128990905e-02
4.081711310477409427e-02
4.252855009276132470e-02
4.427509774027497957e-02
4.571879568874123723e-02
4.909029153919917954e-02
4.661988344018223179e-02
4.885764562060283811e-02
4.350982023255801912e-02
4.878424407758712167e-02
4.501467530805446787e-02
4.581699922039981360e-02
4.890512762792807722e-02
4.512481563948622654e-02
4.253950877555058574e-02
4.170189993614367707e-02
4.665512443901408818e-02
4.436857233010593760e-02
4.876689228194382858e-02
4.178642959344819330e-02
4.788298746167254927e-02
4.905870824244488310e-02
4.564533116825850168e-02
4.961276553490247265e-02
4.201492098729427832e-02
4.675623350281466611e-02
4.173256364581671984e-02
4.681979050649005131e-02
4.792438901705231569e-02
4.816847898740827388e-02
4.681306081429888882e-02
4.562906594633461821e-02
4.437436247091380154e-02
4.786634762664358778e-02
4.874968291320218305e-02
4.738652790514991803e-02
4.783031432521640813e-02
4.958201572321274675e-02
4.871312310254057726e-02
4.417103387191646802e-02
4.566399351093393399e-02
3.772976058238772246e-02
4.751159470153334258e-02
4.086898169380562967e-02
4.380611129335724302e-02
4.363484924487344430e-02
4.229917380029758756e-02
4.142460787807770994e-02
4.459754741767676944e-02
4.817336655618137398e-02
4.232512743683509993e-02
4.965622861614604755e-02
4.408616175770829759e-02
4.101399951448705949e-02
4.988247886975254869e-02
4.490974516652575937e-02
4.363098597079606566e-02
4.550431690173275395e-02
4.873472478251604512e-02
3.943500328773803104e-02
4.815425888584151659e-02
4.892352351498660545e-02
4.373846071699430405e-02
4.048001169031956170e-02
4.569942114856660048e-02
4.260578213053373142e-02
4.554578153959682602e-02
4.412794220336173356e-02
5.038430234038493438e-02
4.324155405518511491e-02
4.827349659738896376e-02
4.735353631618965248e-02
4.506352734074398070e-02
4.752652851747622698e-02
4.124711627160118632e-02
4.446222728248904604e-02
4.404999953364036741e-02
4.574989510113119939e-02
4.345863718099764877e-02
4.120212652612532250e-02
4.527141976625596864e-02
4.151262057454383619e-02
4.327278578907221146e-02
4.505764710512732280e-02
4.468100937292607266e-02
4.440465455023102220e-02
4.973320962978395460e-02
4.595185609423319689e-02
4.973168147896325775e-02
4.796361664744455688e-02
4.491017285030528966e-02
4.318087288329906792e-02
4.863060099048498175e-02
4.805663595357954204e-02
4.360017324918122328e-02
4.918509804238167804e-02
4.837976109989691048e-02
5.327459557053178946e-02
4.269822852680168340e-02
4.525927750151405998e-02
4.440570616911794499e-02
4.606911917927131173e-02
3.708435336357931988e-02
5.100416502643630168e-02
4.876799065172195136e-02
4.286190418709014127e-02
4.517813491641888002e-02
4.427744865863943863e-02
5.138462605245446707e-02
4.970339110551406925e-02
4.676792927508981873e-02
4.143447267549709573e-02
4.993664312475738776e-02
4.841189089917440069e-02
4.128515022657648637e-02
4.630272644016339423e-02
3.970752451529119958e-02
4.924227555341126328e-02
4.892535803337955819e-02
4.425545330113732356e-02
4.416628384346883707e-02
4.372320224977382236e-02
4.357031749222571582e-02
4.891889182608542830e-02
4.785844975278413099e-02
4.427653971686904000e-02
3.933759621766490244e-02
4.946383633786415740e-02
4.579594034047490547e-02
4.911150509929957525e-02
4.326880398137070843e-02
4.467358708025537251e-02
5.051257183075778118e-02
4.861439576966811171e-02
4.633663345173022474e-02
4.137269469312241515e-02
4.562662111216974486e-02
4.723251389462927025e-02
4.053679391595548659e-02
4.172721355795624976e-02
4.281663757095331008e-02
4.313738403472542476e-02
4.541781525957649251e-02
4.831779822012412934e-02
4.741143834484170400e-02
4.129915555045380465e-02
4.401081103086253166e-02
4.173066206169748910e-02
4.170991246278502734e-02
4.673991332594447379e-02
4.709786163946343140e-02
4.229486543436306728e-02
4.344894239841248090e-02
4.963471125418596197e-02
4.129254557171137263e-02
4.426624152092089454e-02
4.291594414836324978e-02
4.536657663037969856e-02
4.146500939894869758e-02
4.849029053406717776e-02
4.328225424610139538e-02
4.244406805326788462e-02
4.148992688608706125e-02
4.673459636880947232e-02
4.318991119751051933e-02
4.696124224672969250e-02
4.199060961975532857e-02
4.236304592846864420e-02
4.275949907141336770e-02
4.627303091211933117e-02
4.309725617793733893e-02
4.363351619896238542e-02
4.557179576953930555e-02
4.701609266028133893e-02
4.394570760831166545e-02
4.076208514923986698e-02
4.546496320349660558e-02
4.622854295826286236e-02
5.029657297824100676e-02
4.442412667884370475e-02
4.407233024466371968e-02
4.740320367293177767e-02
4.747718667163364908e-02
4.715660271943354631e-02
4.527269296335389992e-02
3.770852377877574602e-02
4.478477181811715141e-02
4.571203750519070574e-02
4.661932083754999345e-02
4.294539865181902505e-02
4.401423425977287612e-02
4.759509467685569400e-02
4.779896517532892380e-02
4.691363833542240569e-02
4.032354756221764175e-02
4.258918257610109365e-02
4.318340270336206571e-02
4.320609048423797172e-02
4.311478097947519378e-02
4.239199794850559422e-02
4.273200445140271087e-02
4.296643044853899751e-02
4.534302884927699645e-02
5.062087259589592714e-02
4.146655124926446057e-02
4.883786273054988719e-02
4.523908281224640893e-02
4.009777609222604788e-02
5.031473770514242883e-02
4.400202720386455629e-02
4.728209719838193797e-02
4.547276988047474489e-02
4.483523140918822814e-02
4.357694684282964470e-02
3.885525059300518752e-02
4.194780539135548048e-02
4.619365982843252200e-02
4.458764495496771174e-02
3.958302742213778980e-02
4.408682180686401830e-02
4.081248302826281232e-02
5.096565373604729221e-02
4.673833188636607183e-02
4.584788433279254893e-02
4.323511677250006791e-02
4.652987802940618256e-02
4.280174825628340479e-02
4.378800755566991665e-02
4.384390349283347199e-02
4.785121677622787562e-02
4.544515489091428134e-02
4.093091612444588190e-02
4.514389394481213569e-02
4.389490675029834171e-02
4.066124562899435524e-02
4.487613367612587612e-02
4.273380098181114167e-02
4.071310183189399967e-02
4.978774718547924333e-02
4.516309138670369927e-02
4.455998290717286259e-02
4.535629754158004151e-02
4.873190188083787594e-02
4.419579660984022246e-02
4.941602022474061301e-02
3.914876659328093977e-02
4.337152185971176327e-02
3.836441311906118451e-02
4.802109861868431029e-02
4.458629842852674524e-02
4.032490882695602408e-02
3.796630813518901693e-02
4.506635184021483276e-02
4.112128201291847390e-02
4.816896743955452476e-02
4.654558733163444845e-02
4.775250197451429840e-02
4.976900432839533039e-02
4.464129317372948075e-02
4.262633673981566090e-02
4.468000213057650438e-02
4.304048395155150170e-02
4.434624685312197473e-02
4.649957084314698674e-02
4.668472584767077715e-02
4.482343336685910146e-02
4.823797067211730433e-02
4.286843870573485427e-02
4.564473626671781969e-02
4.463185773396775163e-02
4.568281223898872784e-02
4.850405281311431088e-02
4.510684683402957362e-02
4.415018127459556518e-02
4.383746706875901039e-02
4.482410681002392538e-02
4.374088752541157449e-02
4.043975296461698593e-02
4.378408304022047420e-02
4.285798181158837622e-02
4.285697004976051633e-02
5.655564073268641578e-02
4.116495347496801349e-02
4.354059813277590119e-02
4.717569367712372980e-02
5.236410305656593461e-02
4.081213255741861917e-02
3.679285324236558630e-02
3.992609755084439854e-02
4.094778008496992999e-02
4.842631059166488394e-02
4.684952529556313250e-02
5.482505363774027585e-02
3.792550146584006826e-02
4.407957776500325692e-02
4.180009119791779776e-02
4.341072190581323625e-02
3.742002424799004134e-02
4.247448923015281763e-02
4.285474806359942240e-02
4.571139876696764248e-02
3.831881640761287261e-02
4.778115755443595319e-02
4.581304790401571209e-02
4.704575314448399687e-02
4.435446678904265971e-02
4.520362971209093000e-02
4.315050660574816510e-02
4.467164731937051797e-02
4.498133924884162305e-02
4.777218883523352833e-02
4.566923900859741481e-02
4.464598993502032903e-02
5.534029804075919073e-02
4.268428163958827570e-02
4.084384137046689900e-02
3.859653169513829751e-02
4.926570876133654769e-02
4.016127812183557105e-02
4.083571021155240482e-02
4.344859130309198375e-02
4.306276795056699497e-02
4.077964756437024024e-02
4.178675935578023137e-02
4.053320058988448688e-02
4.067590994225774720e-02
4.941937933565912489e-02
3.872401961639272694e-02
4.250121060530566430e-02
4.287602266618671665e-02
4.493777096859927211e-02
4.345830513467887485e-02
5.010673267391287100e-02
3.909528404750671482e-02
4.696336681484866021e-02
3.470185478005316515e-02
4.222840895164289843e-02
3.963457982670126611e-02
4.403757232201226113e-02
3.807961998701180767e-02
4.439994232618803272e-02
4.675102264847357664e-02
4.550729196287552070e-02
4.344334113494946470e-02
3.920831158565438179e-02
4.597832621485334337e-02
4.404334126046113157e-02
4.369051847706778569e-02
4.397304063945350200e-02
4.286664581549035069e-02
4.677874317266988297e-02
4.498658971650759675e-02
3.910363627995357833e-02
4.421923095301449197e-02
4.572454410244858325e-02
4.805899099029579263e-02
4.380663888318495763e-02
4.752938515768675293e-02
4.553980592181454401e-02
4.551572910994694521e-02
3.893017942517616042e-02
4.765857932762491977e-02
4.467494878334018343e-02
4.562077682799134393e-02
4.419223412687118407e-02
4.624716355667973788e-02
4.403179633525012432e-02
4.948406894215481161e-02
4.681571640177738941e-02
4.465567210673385828e-02
5.050207062084179077e-02
4.124377627042487282e-02
4.829400563413225461e-02
3.848032528266223662e-02
4.657227398209463215e-02
4.455432779600360799e-02
4.353427490811243028e-02
4.915059258875400378e-02
4.294052996497792207e-02
4.128851822012905709e-02
3.820383934506490359e-02
4.569992910265027741e-02
4.015236754693871785e-02
4.338794418029270211e-02
4.240592376311033695e-02
4.673186144073249865e-02
4.574029074028843067e-02
4.439092885878706540e-02
4.536338148092651512e-02
4.381412162022694373e-02
4.439436793938043163e-02
4.194379874771025224e-02
4.623427961150410048e-02
5.036385651009356312e-02
4.633925580070654554e-02
4.748911645702352802e-02
4.147722845198251185e-02
4.088180379446304524e-02
4.980059066982184951e-02
4.413324432020741817e-02
4.489447090376333382e-02
4.586271421433849027e-02
4.883543583712410957e-02
4.527738547270546143e-02
4.815772185648683340e-02
4.578717517864415443e-02
4.353755617642356135e-02
4.658273056351641683e-02
4.117181983397056461e-02
5.089611923007768268e-02
4.376589453754731879e-02
4.545707559900259709e-02
4.470720863099693354e-02
4.821799452456992929e-02
4.302336116515899367e-02
4.976939729536537099e-02
5.001945892860260034e-02
4.574735828672341770e-02
4.928818616610259468e-02
4.479317723055373235e-02
4.558926811973314924e-02
4.063805281232293898e-02
4.109399275031264814e-02
4.446652220865254801e-02
4.565039051201119635e-02
4.469736647935151214e-02
4.044031444884220450e-02
4.422632605519080662e-02
4.624688903871288642e-02
4.105373155331088625e-02
4.233819567387669264e-02
4.847025671522744994e-02
4.129089129385284107e-02
3.914491606393628864e-02
4.797286183614898891e-02
4.355009686980326755e-02
4.882479496428881321e-02
4.102286496074983302e-02
3.858784835645370087e-02
4.317146146992254657e-02
4.584690258469521079e-02
4.557168798586042069e-02
4.416054257477957518e-02
4.181858537758585681e-02
4.331453534257282550e-02
4.574529192205339240e-02
4.806743689494536592e-02
4.316130053807559763e-02
4.554137766941337984e-02
4.149128428515775485e-02
4.421349745516928165e-02
4.057892391830367901e-02
4.521641492118540911e-02
3.886724879240843755e-02
4.676979391862595009e-02
4.143273985822475136e-02
4.319444439373912314e-02
3.896416446388393379e-02
5.107314987175704674e-02
4.569962219426976224e-02
4.898230556142122577e-02
4.420267084447726536e-02
3.310772033507113077e-02
4.474471519680325166e-02
4.636910735405015693e-02
5.046722965719336457e-02
4.766121216669143290e-02
4.109619972579841435e-02
4.675945927686030873e-02
4.536390697258431415e-02
4.406132847832553573e-02
5.060125046451894454e-02
4.228335818373051003e-02
3.776824542961445402e-02
4.706920637646737349e-02
3.627949918512183430e-02
4.376644680665900400e-02
4.403945391008244614e-02
4.501206559295330839e-02
4.000975476110307794e-02
4.746966443542817438e-02
4.406874243395710045e-02
4.483947000081445894e-02
4.148148026389776588e-02
4.324353878421325487e-02
4.338332546249188543e-02
4.857775949497371987e-02
4.656018871849364194e-02
5.033610148775147231e-02
4.383196298562334892e-02
5.068206777514323164e-02
4.959789783054938117e-02
3.482747140484203363e-02
4.505720330755155767e-02
4.365947237454486513e-02
4.210784694818998919e-02
4.419158154993617360e-02
4.403388447310002674e-02
4.831902451172071650e-02
4.649848364442191184e-02
4.235663832507290810e-02
4.846547640110032695e-02
4.760359023914412235e-02
4.374773656491236229e-02
4.485304932851750387e-02
4.299143091558724900e-02
4.167122411578365326e-02
4.024820960928205543e-02
5.229181667939419159e-02
4.106370979517121045e-02
4.107084412601153672e-02
4.545961113057612329e-02
4.453744942039828542e-02
4.863782030522576655e-02
4.347602653371428899e-02
4.467779215330618114e-02
4.173739639348583025e-02
4.586144847722506412e-02
4.610014296628877489e-02
5.013319950191451324e-02
4.654779436605585574e-02
4.888508995337766810e-02
4.675993211967816726e-02
4.550466273410454232e-02
4.731646113528663322e-02
4.800638538565168978e-02
4.157003538419922622e-02
3.945487248789222162e-02
4.141611612870312736e-02
4.189906141481505863e-02
4.534131183998620085e-02
4.295619803672119652e-02
4.276856719603758239e-02
4.624621186224196073e-02
4.446271469365060958e-02
5.327046757060426713e-02
4.613578933133906379e-02
4.361303998063074949e-02
4.562532148272730598e-02
5.106665832103076536e-02
4.606016086814816723e-02
4.543254672546238188e-02
4.782569093217205192e-02
3.991415438822523004e-02
4.312959323485205526e-02
4.668691885179367812e-02
4.411121691671958389e-02
4.474582113888089102e-02
4.816981288403889699e-02
5.012912938017330400e-02
4.355813821765035232e-02
4.678282499437582537e-02
4.488249217650881751e-02
4.517115425880122853e-02
4.697726641056789582e-02
3.978139782329816188e-02
4.181460536759828289e-02
4.618940868645235454e-02
4.720829455383311613e-02
4.984406240491166817e-02
4.874469032933649582e-02
4.009516813542470665e-02
4.604776455943777880e-02
4.697674270994322415e-02
4.008155183514026249e-02
3.574974321907593844e-02
4.492853790447301487e-02
4.360942474361102078e-02
4.402554776986827845e-02
3.861297870255575582e-02
4.899062016263265595e-02
4.274457157699222687e-02
4.942687725590128728e-02
4.407501698077103541e-02
4.040419458381439705e-02
4.685658039985345774e-02
4.280730193911689435e-02
3.841878148640594237e-02
5.075586087151707365e-02
4.656974962562213105e-02
4.313603058758778280e-02
4.556520624838075739e-02
4.709489017832180213e-02
4.726119508154487392e-02
4.388086897521505797e-02
4.625760310265196462e-02
4.248426533368141605e-02
4.552448868470196364e-02
4.511210886844355117e-02
4.405998630324815118e-02
4.968447352369320669e-02
4.657441548361888201e-02
4.225339557035261151e-02
4.657966080383445229e-02
4.555463501956050210e-02
4.298943174719776356e-02
4.342349393472165475e-02
4.599576035956431941e-02
4.919215828596606999e-02
4.385136373347626321e-02
4.493782955745406066e-02
4.677013829639511261e-02
4.253635492457031458e-02
4.752747291186919243e-02
4.597450172697152559e-02
4.408702114736121058e-02
4.466507917151008727e-02
4.446485075915354579e-02
5.020124709194664914e-02
4.772501780127662296e-02
3.772745167144918310e-02
4.394586529147700288e-02
4.457459096892726208e-02
4.266274623759486878e-02
4.475687627208172620e-02
4.410976620003382448e-02
4.615190014962119308e-02
4.142193400212049181e-02
4.617434394832461292e-02
4.482148047507063943e-02
4.765898620207281722e-02
4.264514544582229116e-02
4.538674555873621619e-02
4.699097248419064482e-02
4.319576279775613759e-02
4.215614338314531417e-02
4.323542171036544313e-02
4.648888081357015895e-02
3.822889767415674905e-02
4.215286806313670032e-02
4.185495917585101838e-02
4.474288795453263551e-02
4.140340756803519845e-02
4.269414070295132063e-02
4.477926858126753118e-02
4.114470982881683614e-02
4.715080080982914784e-02
4.300628631259705015e-02
4.260121946654409769e-02
4.550013355032481860e-02
4.671404837846713370e-02
4.646206958717359614e-02
4.713289051959312914e-02
4.806739294933361217e-02
4.488981465865928694e-02
4.590101241941522969e-02
4.045587764545861137e-02
4.531264164694581015e-02
4.692218939139421868e-02
4.734800838093870812e-02
4.845679708863170204e-02
4.378084117122849062e-02
4.940587289116608882e-02
4.516190678059206487e-02
4.441679424993540820e-02
4.113035383709838511e-02
4.451231281470266476e-02
4.121057569550284211e-02
4.684243651310835560e-02
4.333725663696361835e-02
4.464845545372118918e-02
4.661524184612055033e-02
4.752068153360754915e-02
4.721543868770698704e-02
4.664629130737986407e-02
4.587040045524726911e-02
4.255800212894466500e-02
4.959973992300902718e-02
4.326844478663215143e-02
4.172748572402897038e-02
4.391131648470958382e-02
4.193908081570744267e-02
4.315733442497066835e-02
4.566442459620242977e-02
4.783142701716754097e-02
4.557026895906170910e-02
4.804994332310486699e-02
4.308193913726534457e-02
4.052838223779225979e-02
4.197080764736548647e-02
4.449465269358705843e-02
4.455136072080217308e-02
4.967926032285421151e-02
3.861668680735451387e-02
4.533332174311935359e-02
4.975795358351248893e-02
4.046536786157559074e-02
4.383836785778257028e-02
4.499250184289346061e-02
4.233698547957408242e-02
4.356230170774995358e-02
4.472216780258260471e-02
5.240049132347186778e-02
4.454830859838895818e-02
5.079277430035344931e-02
4.853019192898652689e-02
4.632365771235796847e-02
3.975585991435764271e-02
4.331333138018333972e-02
4.646569780217171819e-02
4.390776206163167494e-02
4.414330019557088230e-02
4.637699254784927172e-02
4.145171260335478447e-02
4.935327488282419822e-02
4.008584354703178393e-02
4.786620496435056021e-02
4.130920750597425611e-02
4.603976481162701945e-02
3.985304039761098510e-02
4.955173842139357770e-02
4.413677522440281886e-02
4.708880799387692856e-02
4.508464896492929419e-02
4.395553939175281255e-02
4.212713304934975062e-02
4.338435584378770582e-02
4.532590037657397569e-02
4.328804849051835074e-02
4.098260374271728290e-02
4.780513691044348257e-02
4.486644172038461997e-02
4.597489053325937852e-02
4.980624939160376019e-02
4.291566568350928951e-02
4.464523622419475785e-02
4.565089093384410573e-02
4.577380346523740595e-02
4.867217149359084893e-02
4.602652708240913271e-02
4.611327133884474822e-02
4.249162928493029068e-02
4.381324426043438358e-02
4.781679731818511137e-02
4.626677297201787359e-02
4.909118006164806675e-02
4.474633130608175052e-02
4.543280505957252718e-02
4.141374865214153544e-02
4.533521855373386089e-02
5.206484214398250654e-02
4.305242345207711818e-02
3.741982209964896111e-02
4.399946021120406531e-02
4.143323712674570891e-02
4.269945646047598048e-02
4.629185083680396884e-02
5.195737897970531538e-02
4.175666164244073303e-02
3.952034447420144092e-02
4.689370195391451973e-02
4.919587433743536492e-02
4.198438389952504485e-02
4.488852819456239096e-02
4.962559805590741752e-02
4.169149456646171342e-02
4.798746692392698299e-02
4.283719334003995710e-02
4.375518396017772510e-02
4.184876383630867225e-02
4.638409472727641342e-02
4.682982404992534070e-02
4.138665269404685765e-02
4.701182594163787198e-02
4.294150216577201362e-02
4.244259854105091045e-02
4.276209956695025544e-02
5.128310086475058177e-02
4.919526518869758031e-02
3.803709829721277358e-02
4.183487416953643456e-02
4.373146437193221187e-02
4.674808257950532897e-02
4.917729654987806898e-02
4.677663605204869512e-02
3.909158083515144877e-02
4.997655345729248855e-02
4.354320012559995123e-02
5.185141575635000832e-02
4.428859185137627025e-02
4.727456927534712944e-02
4.300837367145363827e-02
4.176071045545702576e-02
4.875791574822614660e-02
4.530552763991194110e-02
4.253728590491909906e-02
4.819180625609188751e-02
4.521523473416571431e-02
4.328399509764026959e-02
4.485587709053386746e-02
4.662811459542107878e-02
4.491631540599057976e-02
4.107051328867908357e-02
4.523211317737912962e-02
4.336401173324375136e-02
5.081309859353697056e-02
4.452574892444082638e-02
4.928115969338438263e-02
4.765437712212866606e-02
4.153347625561978201e-02
4.392917654394169757e-02
4.754331190969433157e-02
3.956172244121492626e-02
4.378427273784375739e-02
4.278276845825920716e-02
4.443537856329674712e-02
4.413209700410165859e-02
4.235655311183959826e-02
4.348283359058650183e-02
4.655315944542397916e-02
4.711102861290350496e-02
4.726794101019233391e-02
4.293337474616629179e-02
3.986324248765413247e-02
4.900390271815380228e-02
4.095118323860501980e-02
4.126133374307446727e-02
4.632327901528866115e-02
3.922779183478608545e-02
5.133800028185523529e-02
4.811637573237576709e-02
4.629961102631633546e-02
4.648370700372894682e-02
3.822910420366400219e-02
4.177193916905572874e-02
4.264351486046715628e-02
4.251810061626448700e-02
4.355034380292367724e-02
4.415314185716216755e-02
3.944427467741306453e-02
4.442519850591630098e-02
5.178441999031144910e-02
4.552452541235501443e-02
4.346019753468376157e-02
4.791849894136874372e-02
4.209525721048578556e-02
4.081281647433498277e-02
4.057825433962594652e-02
4.667141489614583943e-02
4.444197539495330779e-02
4.821092165895385362e-02
4.538637875440970637e-02
4.291658193565450752e-02
4.980008716674119013e-02
4.380309927177942347e-02
4.409289356314290836e-02
4.156086322457767240e-02
3.963267427046112540e-02
4.475716885548211565e-02
5.204168608335207891e-02
4.873380330315556924e-02
4.322622101871178429e-02
4.397833643859899028e-02
3.978976764808724031e-02
5.044203588340692018e-02
4.614382189847852228e-02
4.503252118676823873e-02
4.515399257431994273e-02
5.050703732364979215e-02
4.832781249797644951e-02
4.595218975701940295e-02
4.500174234151850527e-02
3.666278814598236679e-02
4.584551852413232959e-02
4.134502611767187225e-02
5.033534183497992420e-02
4.222191994459503772e-02
4.467487246651376254e-02
4.548109231076878645e-02
4.517972902981795547e-02
4.651479713430791557e-02
4.719156554183145252e-02
3.843088526187246612e-02
4.427738246227289065e-02
4.710017036966102771e-02
4.485144131740029239e-02
4.508830386637780602e-02
4.006213022978287464e-02
4.367211190518420494e-02
4.469489514911302586e-02
4.979449933703600922e-02
4.885313679710133472e-02
4.277697974823725657e-02
4.554005086800742841e-02
4.570287996755986043e-02
4.578648086036145315e-02
4.361182368857356023e-02
4.369831001011404564e-02
4.489761776409441352e-02
4.031071242145162214e-02
4.642068738928506466e-02
3.817530312217531224e-02
4.597715298560011571e-02
4.740906283436264329e-02
3.755194709344963216e-02
4.375762290346352223e-02
4.116016208767075968e-02
3.962444663952664065e-02
4.437164965709028408e-02
4.965874572595723596e-02
4.579325814820729007e-02
4.228610907757758552e-02
4.394810247787620666e-02
4.589629096412565362e-02
4.369976180267278604e-02
4.673135261424336134e-02
3.931263478273989281e-02
4.185335216958366300e-02
4.261634857367994911e-02
4.611451108310180708e-02
4.778584525698290758e-02
4.578905998209482214e-02
3.508254256623134087e-02
4.506853748659558206e-02
4.858554289526408748e-02
4.679085794309794516e-02
4.040804534937880721e-02
4.308077190493769110e-02
4.339350227588271991e-02
4.210010743512158926e-02
4.343478075403016392e-02
4.164800241313965784e-02
4.238778039806512243e-02
4.886829967151400805e-02
4.476472103082186627e-02
4.770402966320744925e-02
4.492390989477226815e-02
3.938892758005967110e-02
4.112715047989343869e-02
4.221006750915319572e-02
4.004299098645920651e-02
4.120278016989601527e-02
4.843989273766331760e-02
4.508046866569566380e-02
4.169773143826967232e-02
4.294148586621796687e-02
3.655980887397658474e-02
4.423092975078677519e-02
4.748525097293903457e-02
3.821667770750450388e-02
4.235770551925226168e-02
4.739587206066038505e-02
4.183284861650951592e-02
4.973147214000373656e-02
4.465219822546281220e-02
4.052003353808567021e-02
4.652297459764907078e-02
4.395363135560419188e-02
4.353325933204289094e-02
4.670141653771377882e-02
4.161584898984892894e-02
4.477854490786711827e-02
3.920625919011744981e-02
4.673338050186495035e-02
5.112841049679803934e-02
4.723249005367012587e-02
4.687220423430474986e-02
4.720581149059521753e-02
4.049484694403857749e-02
4.321298291560644877e-02
4.441833392525967178e-02
4.662581065934705976e-02
4.472541218063959267e-02
4.968054334198732103e-02
4.775082956401875689e-02
5.185530803648245868e-02
4.312474047032938129e-02
4.824893189035969754e-02
4.792688222730391578e-02
4.983251496360131816e-02
4.323195373638358263e-02
4.580707719769993441e-02
4.189284851803088544e-02
4.011338080999080069e-02
4.128982956871379839e-02
4.645801457384397121e-02
4.216480343137646997e-02
4.501637315398707845e-02
4.804173787369162008e-02
5.106775166582644410e-02
4.136010668731589929e-02
4.626285925604212840e-02
4.716977551221038234e-02
4.217359737962855792e-02
4.237270070088873519e-02
4.761091495898205073e-02
3.626857264029212380e-02
5.314997197162316805e-02
4.889256934047284814e-02
4.537914223255162111e-02
3.930838227050837547e-02
4.612690724718192248e-02
4.819378865482697866e-02
4.262959307245682561e-02
4.865848387152704735e-02
4.500508346663388559e-02
4.831730892044001913e-02
4.682701740116231720e-02
4.256818136382656270e-02
4.020349012061602556e-02
4.583256856036591748e-02
4.581223289072307303e-02
4.261675162879009077e-02
4.632342178103330405e-02
4.129922015231389520e-02
4.220682550887882439e-02
4.649184986999290586e-02
4.789165980951184259e-02
4.379648266257470113e-02
3.644089598035236965e-02
5.211811194787269869e-02
4.311428859929471169e-02
3.921600725836887208e-02
4.253977629759311818e-02
4.395405136344329028e-02
4.230016347113462610e-02
4.653459300175728786e-02
4.728527259446762415e-02
4.722510337067001990e-02
4.069331167863567827e-02
3.706828688250220216e-02
4.075813998204259880e-02
4.463426583797203140e-02
4.628092625870975502e-02
4.217128373938992120e-02
4.734293688941548783e-02
4.376567619253193125e-02
4.526491992564900951e-02
4.241879004548045756e-02
4.603968693316296684e-02
4.182296074082460929e-02
4.370770079372746780e-02
4.379857099742219539e-02
4.804579029595369005e-02
4.806100554863971391e-02
4.603178589937417797e-02
4.164171310046108077e-02
3.999596569564457804e-02
4.384503861751928161e-02
4.425645761109414655e-02
5.059040661817063023e-02
4.246033868184465737e-02
4.579221645077169445e-02
4.802305133341016469e-02
4.123492646280418894e-02
3.911661120164833944e-02
3.994991498956502324e-02
4.181084521516705010e-02
4.917878946600333367e-02
4.221587466110789111e-02
4.578156796041524951e-02
4.281933250304000710e-02
4.669837202349774730e-02
3.992241308506069147e-02
4.027082250650761142e-02
4.687988480124172241e-02
4.957669985070312785e-02
4.569471554403333607e-02
4.515772404024280540e-02
4.356848597060755668e-02
4.741614109093141016e-02
4.280620207465095362e-02
4.888547280575103460e-02
4.646296545977643411e-02
4.499148353475972140e-02
4.308902814886957089e-02
4.420271643613688656e-02
4.702481607347840792e-02
4.202453044290964390e-02
5.441831804563020125e-02
4.554070792109046056e-02
4.302799810310693751e-02
4.315941087157670886e-02
4.161909507023482668e-02
4.340877165099196744e-02
4.820698583823023603e-02
4.765630920592767855e-02
4.424354802432776262e-02
4.346082385887539701e-02
4.759443686973267862e-02
4.470480359329215975e-02
4.217187395725898597e-02
4.215797277825859141e-02
4.358556352153154789e-02
4.486452632704397703e-02
4.231294450575436017e-02
4.750741628694764990e-02
4.307868202221458442e-02
4.519814604175675238e-02
4.233867296671643687e-02
4.435640284486816465e-02
4.413716270338791797e-02
4.749884454624250796e-02
4.403469476147942735e-02
5.141401832399450367e-02
4.402138528089880043e-02
4.562841956698145129e-02
4.398589990791509918e-02
4.437154981210018889e-02
4.638974945647918180e-02
4.481134799726860934e-02
4.312334101007673365e-02
4.699858302439950675e-02
4.274981534544736866e-02
4.712538732109296941e-02
5.191838078739637041e-02
4.341962104113804982e-02
4.693431476671567487e-02
4.035392374222948608e-02
4.562298227801469402e-02
4.450385269674311112e-02
4.682394735404491609e-02
4.838909313164962978e-02
4.096874059820112407e-02
4.295155268871230642e-02
4.406477608460127038e-02
4.132364073779751235e-02
4.367326419674141119e-02
4.302885139956210553e-02
4.074011648864914875e-02
4.405969474270483854e-02
4.185875002178796739e-02
4.166956069436116017e-02
3.701068639374897190e-02
4.205798698856012818e-02
4.564193701083855276e-02
4.853770299804940208e-02
4.260812437660470298e-02
4.242299147470372789e-02
4.659996430392726596e-02
4.472575868828614770e-02
4.614193312624334520e-02
4.684012338630699074e-02
4.108766466465041400e-02
4.013299434541894167e-02
4.550083717435492170e-02
4.708561426836076896e-02
4.284035460095602516e-02
4.742514854809315450e-02
4.161114082153145183e-02
4.187040759172797055e-02
3.962057356111985812e-02
4.775583639690800242e-02
4.450898627368122390e-02
4.999445140205685534e-02
4.453567107812008569e-02
4.386744805010156512e-02
4.060068034426053685e-02
4.551408614588339091e-02
4.269329257208850925e-02
4.662266307923442626e-02
4.469086196836435237e-02
4.900595800223589427e-02
4.659968091475370777e-02
4.350720553888128700e-02
4.547187139556549407e-02
4.193070467511997995e-02
4.554302260875839337e-02
4.313562933529604265e-02
4.147287527129336904e-02
4.614259549809995170e-02
4.450639273702632764e-02
4.270187072501258757e-02
4.330544939564266033e-02
4.076647369187883646e-02
4.441660431052007335e-02
4.146398589736453866e-02
4.656003132018451257e-02
4.556732666965081224e-02
4.849063132743445387e-02
4.151424501863456434e-02
4.203227017523458731e-02
4.581070987082778295e-02
5.165028669910682463e-02
4.438368315921100565e-02
4.205907354398851633e-02
4.112803723933430161e-02
4.474474559873179574e-02
4.434153917971765668e-02
3.940388807773118757e-02
4.622462262083414097e-02
4.287872497737486160e-02
4.030069875059880818e-02
4.521503315670351991e-02
4.621268823387936209e-02
4.232985336533154341e-02
4.624382332266546713e-02
4.385605553137529589e-02
4.148006776613524099e-02
4.397716218831420470e-02
4.766017908498995648e-02
4.491903625963163116e-02
4.359751881150541325e-02
4.598543527089105076e-02
4.499142637536616973e-02
5.233688039085150623e-02
4.254959961167732035e-02
5.029359216965623852e-02
3.851618597792644261e-02
4.120367415484985779e-02
5.097230945559331344e-02
4.638706759608189623e-02
4.686341476772515335e-02
4.235123627381837119e-02
4.873046421856421645e-02
4.606993361436411555e-02
4.800510178455781596e-02
4.508503173621333099e-02
4.043197251448171770e-02
4.126095620347249027e-02
4.218996179750041098e-02
4.883935630906898612e-02
5.241873088784497481e-02
4.197692872103982870e-02
4.340448188992324097e-02
4.237794232369581499e-02
4.517372945638335746e-02
4.230649380564405898e-02
4.286187497840190930e-02
4.694383938585010296e-02
4.576246239718742559e-02
4.642022554553935226e-02
4.386895920413248773e-02
4.322236821792613953e-02
3.797168866630129536e-02
4.603116190043804457e-02
5.119134736571281930e-02
4.411336322371423729e-02
5.075659652235286340e-02
4.484028674148901605e-02
4.191153760748671242e-02
3.988968836816614294e-02
4.330684623511652648e-02
4.240546653837436175e-02
4.966238773622127373e-02
4.349373393887803058e-02
4.583492657546283516e-02
3.771255777027473360e-02
4.010182637776426445e-02
4.374666235022618005e-02
4.878311479232054493e-02
4.985980726022377907e-02
4.296642534604664526e-02
4.981606969234887716e-02
4.871366507714057492e-02
4.558017563248848575e-02
5.216470666301057518e-02
4.866766607082605167e-02
4.070050469416242045e-02
3.945577838456100495e-02
4.428488426443910608e-02
4.080497157625533056e-02
4.459053103249296240e-02
4.526194122685770621e-02
4.822416639758881490e-02
4.090826686044058552e-02
4.666245716972016594e-02
5.240461433287726956e-02
4.771973708332602482e-02
4.442379467086741973e-02
4.177027379866957851e-02
4.913974792930200786e-02
4.662181845148334614e-02
4.331341640926280462e-02
4.776320995027733690e-02
4.239836765994021983e-02
4.484708314418811570e-02
4.037524254004566659e-02
5.070912074159353300e-02
4.973560460229356495e-02
3.952256435504742510e-02
4.001363848686984026e-02
3.940236367559039193e-02
3.964941845280800514e-02
4.397108478593944603e-02
3.889526413398253918e-02
3.834770787801543290e-02
4.509427121116429960e-02
3.985968017619360287e-02
4.465741208400707957e-02
4.847193711625222279e-02
4.498673879997110159e-02
4.032038272731664624e-02
4.235648708853449046e-02
4.762167961900364010e-02
5.212353923282997403e-02
4.441800411117346331e-02
4.965555044481719665e-02
4.412351837149001282e-02
4.349503777321543641e-02
4.500161102183859035e-02
3.909394901288908847e-02
4.947651842601055727e-02
4.262713735704552059e-02
4.398704064423881316e-02
4.690930347443426907e-02
4.089428760867940688e-02
4.220894212563409964e-02
4.672003986006324772e-02
4.230510888218810828e-02
4.797924489052031449e-02
4.484280158722885740e-02
4.433791689456956231e-02
4.566238864186657892e-02
4.762091089747981509e-02
4.612183454412208811e-02
4.399549228342671675e-02
4.799157841621150972e-02
4.325797994763235649e-02
4.668534951828058610e-02
4.905985184774535462e-02
4.362028785405380749e-02
4.749477876615963712e-02
4.382407100454826371e-02
4.419583069711536388e-02
4.159341421913582970e-02
4.151022514864758511e-02
3.838076337861346526e-02
4.439976200857147920e-02
4.472792705537022295e-02
4.074820917341401977e-02
4.705236861114636682e-02
4.650271386306668864e-02
4.170771767466306679e-02
4.523789996945580538e-02
4.925586416865981865e-02
4.788649189953712165e-02
4.638819752487539916e-02
4.386485389000834012e-02
3.445526668215560806e-02
4.854031786341399951e-02
4.009468535455999738e-02
4.773083418610580414e-02
3.947876653753040060e-02
4.037843779678312178e-02
4.922484888037723799e-02
3.997263905022960945e-02
4.695171682222343962e-02
4.302114910728131736e-02
4.453004348021814135e-02
4.029889621032394648e-02
3.850737532360877513e-02
3.847730843718519256e-02
4.373299364606921674e-02
4.518669546532066289e-02
4.138708241626827544e-02
4.640599380613025238e-02
4.304134505061738003e-02
4.231064032403487885e-02
4.321258010955684320e-02
4.681950976107079887e-02
4.283424211879792443e-02
4.305203300278706569e-02
4.198041237142811910e-02
5.252680310159896226e-02
4.248992942565880254e-02
4.345986114261501249e-02
4.441607744783426098e-02
4.462627949092275864e-02
4.247187286936462275e-02
3.849673579480189511e-02
4.806208532838295716e-02
4.739637600626888519e-02
4.390109859284191396e-02
4.576198311902567734e-02
4.716898876010962999e-02
4.120022664986257299e-02
4.768909876440531603e-02
3.648311079094233855e-02
4.105088170321016111e-02
4.424490610039494981e-02
4.575316590837347902e-02
4.378803341265181254e-02
4.663222580069511375e-02
5.356517841798134200e-02
4.466651417153044701e-02
4.494739416819632655e-02
4.695519249415931740e-02
4.888323220881190395e-02
4.387205207364337778e-02
4.270976732258494057e-02
4.488116527758201357e-02
4.333523830188739517e-02
4.043997276604878455e-02
4.182042050630496027e-02
3.993872367072604651e-02
4.867283494926267357e-02
4.363965047457282753e-02
4.654004245628067665e-02
4.712546844195596857e-02
4.198530665945646168e-02
4.643317145381879035e-02
4.565827473802543113e-02
4.410837093839523049e-02
4.721971113685508731e-02
4.661896163118666586e-02
4.194372632067699253e-02
4.763430006621333784e-02
4.383421766215882948e-02
4.755313361435378056e-02
4.784316947422886934e-02
4.574917288475371241e-02
3.830693096429166333e-02
4.636857967542130227e-02
5.015212781482656507e-02
4.719852976916618509e-02
4.772699327929146029e-02
3.930408173979197534e-02
4.665662298748895348e-02
4.030415630719858672e-02
5.110057789004504580e-02
4.052577500588077503e-02
4.525386855360605948e-02
4.567175067463113969e-02
4.798152658389477632e-02
4.734627715604135256e-02
4.538383873099697402e-02
4.482715109629451661e-02
3.947089063146344556e-02
4.892837929546690195e-02
4.063325202867152514e-02
3.792898634645778394e-02
4.922415817666692811e-02
4.666628028883099827e-02
4.576628019089434146e-02
4.680367969026218156e-02
4.026630299725052903e-02
4.557333221027319581e-02
4.626330610791548614e-02
4.650772757276774860e-02
4.657949554535550929e-02
4.919697257194861895e-02
4.671002799706837350e-02
4.579976716014239752e-02
3.988481709583138052e-02
4.575416175771321314e-02
4.762063515962688259e-02
4.252232242725460104e-02
4.677881506457613053e-02
4.033480202727259684e-02
4.157207933256690247e-02
3.952057863813981248e-02
4.098584660173174021e-02
4.162530153347098610e-02
4.359499044753883945e-02
4.946061197936631876e-02
4.524929894302606032e-02
4.890410577305918244e-02
4.273420669169521874e-02
4.285437168608531577e-02
4.383034773064444639e-02
4.080169789885259440e-02
4.910615988003598498e-02
4.904971170555412485e-02
4.747210162471494216e-02
4.667283465400824671e-02
3.995054348464406602e-02
4.757667721140513423e-02
4.202784870007406776e-02
4.432357325540840776e-02
4.443311010346360362e-02
4.377951300741052959e-02
4.027437032014025142e-02
5.122194972782622563e-02
4.595905965333107329e-02
3.899209149232143318e-02
3.988061978017377190e-02
4.862753420809501348e-02
3.900799278173863738e-02
4.272506363697594484e-02
4.587321437705743632e-02
4.418493504966307384e-02
4.593339739534186422e-02
4.259790958023326052e-02
4.257944881580748298e-02
4.205124447455137887e-02
4.258396953698883464e-02
4.613162705480088055e-02
4.425688556496207987e-02
4.181945210759648729e-02
3.669726079293763460e-02
4.086257122897613697e-02
4.104706056252879071e-02
4.647370828179087088e-02
5.321678767574580804e-02
4.066355628364812930e-02
4.345265879955269306e-02
4.448401409907790094e-02
4.591542072311879247e-02
3.832240052652197138e-02
4.204119484703981030e-02
4.012997210041874263e-02
4.692420233258854517e-02
4.186756274601826505e-02
4.570840697998442698e-02
4.003632326737467662e-02
4.286476582444658651e-02
5.222513695153317703e-02
4.071213442415100997e-02
4.665626868118789156e-02
4.061438951335615000e-02
4.826654337377018350e-02
3.847135738309509501e-02
4.293335735866046776e-02
4.347258437461160724e-02
4.330234433903657615e-02
4.584499134599254871e-02
4.597604285229422993e-02
4.189730512524625361e-02
4.504181553173582098e-02
4.361311497479936766e-02
4.623061015704604121e-02
4.815185729024390460e-02
4.492499145716960518e-02
4.306288057674249881e-02
4.564247705501042057e-02
4.532586560641122669e-02
4.527563047021117976e-02
4.964893958166585047e-02
5.184919705434487547e-02
5.136920129022071180e-02
3.992093852507160728e-02
4.102997242068407574e-02
4.599430572800956157e-02
4.162529594206176853e-02
4.372964120083598638e-02
3.908407286231273259e-02
4.986644299277584458e-02
4.707364396907930126e-02
4.432379899354135788e-02
4.500989589855654976e-02
4.332059181118517316e-02
4.686942913970604252e-02
4.633429214788567507e-02
4.694241634915748140e-02
4.063738532695079786e-02
4.572080007194322809e-02
4.106471302842791549e-02
4.486212348940334105e-02
4.261969728416821479e-02
5.065298927212884966e-02
3.874313904081028853e-02
4.723385969608149410e-02
4.497301392368528022e-02
4.301781373855555202e-02
4.862297531230467401e-02
4.450964525165689023e-02
5.113245203886971485e-02
4.523228478969832517e-02
4.178788700821119834e-02
5.184099152802168486e-02
4.677160642126788198e-02
4.361779922730173176e-02
3.579932221908532081e-02
4.420355738865897055e-02
5.306129918777349047e-02
4.925294157289631519e-02
5.066320620527902524e-02
4.319900112535002973e-02
4.378481073692051806e-02
4.635391486970220215e-02
4.235895477318694230e-02
4.354281433320596195e-02
4.777339151681211232e-02
3.856820943236753674e-02
4.111164726300606947e-02
3.873110337894698774e-02
4.161843291043451631e-02
4.186195912465200814e-02
5.296949916111976658e-02
4.436846258208464872e-02
4.706697528684199161e-02
4.633933353403289074e-02
4.850777063144055129e-02
4.071251323195986677e-02
4.780224729365379482e-02
4.168805862645932198e-02
4.305943210427320977e-02
4.787128197613316205e-02
4.649380798828868511e-02
4.569110595667773278e-02
4.142362410202520689e-02
4.877362785746568868e-02
4.280523183794516379e-02
3.582727479796221637e-02
4.887108222034262928e-02
4.776506873686547222e-02
4.504393601608996933e-02
5.118489632899401315e-02
4.149333774059829616e-02
4.429404617601154226e-02
4.706328513259840085e-02
4.524515838157922715e-02
4.056733584540458959e-02
4.090604060619804083e-02
4.489853658302014883e-02
4.638620408956447422e-02
4.592769953544710571e-02
4.698461490400954871e-02
3.938199478419331795e-02
4.616450936925903942e-02
4.528434035662398660e-02
4.653829048892674930e-02
4.417249798355021850e-02
4.377347607672650576e-02
4.669166792758323858e-02
5.147140373430995203e-02
5.009365862636946248e-02
4.573191657562260953e-02
4.521445953228112741e-02
4.230634005344020149e-02
4.720063659813477502e-02
4.642127368299778234e-02
3.988439517739728740e-02
4.277888747881217202e-02
5.162740610128159491e-02
3.907038328873792959e-02
4.046505187737049758e-02
4.761369329664961320e-02
4.633713883724209504e-02
4.521096489650286432e-02
4.500634599943367786e-02
4.405984684204080487e-02
4.949402933381913394e-02
4.404575502101677059e-02
4.235608374055691711e-02
4.715385547499083979e-02
4.588890519218956354e-02
4.061311480471003349e-02
4.359222047675167383e-02
4.162528093653340699e-02
4.456863835051206452e-02
4.635860601851230639e-02
4.202065728193488808e-02
4.638777620717723232e-02
4.529757858106231438e-02
4.965143721289207862e-02
4.493673624165540892e-02
4.351632681413458020e-02
4.378273675022483630e-02
4.012611882445397266e-02
4.319306108995392413e-02
4.866386214182326364e-02
4.344043307118283098e-02
4.787697613737607744e-02
4.611106462661327537e-02
4.247242451112331202e-02
4.895438806317614633e-02
4.513315765228098631e-02
4.772440488788981527e-02
4.683291587978145876e-02
4.050301508345307416e-02
4.657917662807467551e-02
4.729591714900365645e-02
4.320623853820462074e-02
4.385674214524049735e-02
4.956865346784051357e-02
4.918934702872937437e-02
4.631360214015928928e-02
3.944571291393908496e-02
4.317060620309305652e-02
4.164578491435044078e-02
4.395011236484358541e-02
4.276883704616954440e-02
4.099282000651273405e-02
5.154812148170483110e-02
4.597935710287334721e-02
4.845744383073793959e-02
4.235114611335101531e-02
4.827601468452907829e-02
4.678237303486386389e-02
4.330489480553836174e-02
4.306253934540450051e-02
4.238957245599502682e-02
4.315276631661400797e-02
4.973116652831439943e-02
4.375810720209584448e-02
4.634628446052457135e-02
5.230229293946333374e-02
4.996058752258188823e-02
4.250168771479975738e-02
4.302356729842923139e-02
4.208057779313056912e-02
4.445074605521402017e-02
4.430950022550369377e-02
4.172974173793345121e-02
4.749955973066088272e-02
4.494345781468497142e-02
4.858533203343530504e-02
4.611561973554332422e-02
4.524940813391601507e-02
3.899631495717340718e-02
4.006868867239105764e-02
4.222323817567506105e-02
4.513439413864078764e-02
4.214002642040720614e-02
4.552330834896815837e-02
4.791522777276647355e-02
4.639935046093379700e-02
4.354943731077282748e-02
4.189642143702550225e-02
4.264127158796458122e-02
3.826987134230286358e-02
4.405271379640843948e-02
4.435412134645363297e-02
4.805873275571841130e-02
4.647667863770001129e-02
4.521947501588925722e-02
4.569926941031413753e-02
4.441680750453336907e-02
4.158749787866911074e-02
4.098644161788731616e-02
5.035155911410704038e-02
4.454931431951483084e-02
4.410004251381031970e-02
4.782493754930267071e-02
4.779499955072861322e-02
4.308419072716614812e-02
4.927824485012598232e-02
4.200351793699233505e-02
4.021811739883551090e-02
5.081439890408103593e-02
4.626689437755630158e-02
5.232389638328474590e-02
3.883086735449936544e-02
4.717648491686742690e-02
5.350843568485503382e-02
4.565661596957045626e-02
4.200920415568416832e-02
4.167107951012718331e-02
4.422900685052568587e-02
4.089614435573574874e-02
4.444295616410429833e-02
4.634496007135867346e-02
4.272215594949565348e-02
5.012457304006699699e-02
4.655448699241140215e-02
4.176402054358929750e-02
3.971288906383745043e-02
4.574071337827712719e-02
4.529402265388785681e-02
4.845145961821662600e-02
4.423806481909129534e-02
4.501605321252568487e-02
3.986020809338915172e-02
4.201839186708181823e-02
4.618693420012836420e-02
4.477210955730911990e-02
4.979816029203543853e-02
4.373426397557107770e-02
4.094081904637184716e-02
4.318981234848313921e-02
4.324295166425522197e-02
4.266208189850684285e-02
4.548671124437531771e-02
4.493575687882530451e-02
4.465356938169844775e-02
4.390903673503507298e-02
4.136514654176146749e-02
4.821602663720596371e-02
5.158809018459669521e-02
4.817330554768166351e-02
4.116163513548667940e-02
4.448239478350483889e-02
4.679136563952907696e-02
4.373453760624716746e-02
4.698820256890465230e-02
4.510843922048288906e-02
4.863782212849745989e-02
4.371382778500745164e-02
4.239610622698945092e-02
5.075198671389129917e-02
4.827533798186608993e-02
4.191499537242437956e-02
5.053012547379310410e-02
4.135081578372108713e-02
3.762241854868277058e-02
4.236419518604266771e-02
4.897973326689487178e-02
3.880829826290047024e-02
4.686696398911317785e-02
5.184651503846832155e-02
4.475043059919585342e-02
4.591958930892708207e-02
4.176260525154947001e-02
3.824776277244634065e-02
4.604118802096204832e-02
4.748962435468630228e-02
4.306346458713337239e-02
4.260067392619037996e-02
4.422393687132618323e-02
4.106518541518850568e-02
4.169676289627353288e-02
4.819983411705058146e-02
4.447083077563603742e-02
4.669615552233845335e-02
4.347585727881451978e-02
4.130887857591912515e-02
4.272103579981886140e-02
4.635308209453212203e-02
4.212708166051173236e-02
4.578109303902112154e-02
4.620660250854649598e-02
3.947390099502876698e-02
4.392774171213060380e-02
4.506881351324655560e-02
4.251966499075887640e-02
5.168630600174748541e-02
4.592178870027236598e-02
5.012139112406298336e-02
4.790297872786199868e-02
4.355653768848524732e-02
4.178172525083544142e-02
4.188099759662132493e-02
4.430442929732315155e-02
4.058894801604358976e-02
4.616619823254066585e-02
3.916264401527221745e-02
4.460994623732767589e-02
4.615151906641525026e-02
4.949055157671547467e-02
4.035371869195123612e-02
4.890851583766463867e-02
4.883039971615764363e-02
4.363118696033606997e-02
4.043542514092998003e-02
4.419960627124411290e-02
4.465842824745296091e-02
4.162029809802348518e-02
4.715853028605104108e-02
4.548166713628186419e-02
3.771955146433919603e-02
4.439239666300591469e-02
4.630639583597624676e-02
4.268221415193408641e-02
4.449703350927379508e-02
4.613494245056608961e-02
4.391047376795494117e-02
4.885867851076503704e-02
4.691987579867369640e-02
4.471780074795113358e-02
4.727681162003283949e-02
4.817294515997991994e-02
4.675108153574385889e-02
4.257610753854864510e-02
4.139537030421291258e-02
4.408806269475194078e-02
4.569190100536173194e-02
4.261918358258563744e-02
4.571560093886146980e-02
4.135556964555554826e-02
4.525214288288902792e-02
4.512799190546448735e-02
4.522267647800769230e-02
3.964348792508426422e-02
5.240256467373764770e-02
3.621944969919729113e-02
4.157005896032427844e-02
4.122324882520628925e-02
4.636744145426987401e-02
4.824908540837625354e-02
4.521658087793678504e-02
4.100393253447667807e-02
4.687466330374140400e-02
4.491230343666934716e-02
4.497472320283208563e-02
4.578976779509884992e-02
3.846760587514459762e-02
4.865608139034081209e-02
4.995965077334862947e-02
4.484045619735524402e-02
4.408197674880084960e-02
4.523401235100552031e-02
4.549189079147152037e-02
3.504693359187764645e-02
4.467240005491700944e-02
4.756815774172123978e-02
4.379213655346979317e-02
4.694740639690957174e-02
4.115022156665330832e-02
4.798046428183459777e-02
4.379757575981319678e-02
4.057160694249978272e-02
4.957649856869859872e-02
4.197037866152311669e-02
4.821047061785630611e-02
4.497086366089191739e-02
4.600022615257493702e-02
4.366934694786368115e-02
4.458915273492058962e-02
4.682415828527178303e-02
4.419177001435052599e-02
4.584545315136043936e-02
4.739500133013545280e-02
4.651027937955133640e-02
4.674220614302457277e-02
4.313980822980164470e-02
4.573875243508502414e-02
4.355848155879527700e-02
4.882984515165984807e-02
3.992998686408660153e-02
4.045578819099055617e-02
4.459882291101956164e-02
3.963712330868799510e-02
3.857466558661400841e-02
4.673393549480656800e-02
4.301352992728004615e-02
4.619227531286791699e-02
4.269785772239965277e-02
4.911116686128579045e-02
4.523286386898062866e-02
4.843745231020996078e-02
4.257620267180940027e-02
3.878220830332110292e-02
4.270539595679627431e-02
3.945337430542931317e-02
4.071920647695781437e-02
4.694350563315541347e-02
4.368691672786452485e-02
5.128880694294393056e-02
3.907450164344966614e-02
4.290658257437612172e-02
5.263767971806723039e-02
4.306778254366081665e-02
4.218215015922539141e-02
4.628076092536556607e-02
4.389360024842772767e-02
4.631057119183693699e-02
4.237062645037973502e-02
4.699737428526790106e-02
4.142676011975619105e-02
4.529712879614812560e-02
5.002282561977264980e-02
4.256374470679432503e-02
4.402538582509844811e-02
4.901840401697891286e-02
4.182963226806923895e-02
4.757252718663419061e-02
4.268550985858877295e-02
3.967109727283391757e-02
4.769984417377565872e-02
4.308476799295139770e-02
4.809135720173715600e-02
4.370267268705529951e-02
3.753146182397553571e-02
4.784901577074993778e-02
4.340734747152186906e-02
3.999296697954118213e-02
4.247600563847504784e-02
4.343106513407943986e-02
4.339199695127970990e-02
4.327406948246408092e-02
4.679038213876543506e-02
3.837624725496241451e-02
4.140746595867256935e-02
4.152114392175807606e-02
5.006435055860095074e-02
4.410952546168109278e-02
4.192819966323444586e-02
4.510707794808114374e-02
4.427679276291572597e-02
4.838181123097107933e-02
4.854654748056912161e-02
4.279197567456935469e-02
4.142093728324394708e-02
4.463369648452226307e-02
3.680904666214317167e-02
4.691808626560931700e-02
4.783608418388828748e-02
4.655090526154827268e-02
4.306821666929375875e-02
4.462346492607138088e-02
4.409988396067638511e-02
4.957058472686581840e-02
4.055120335473523518e-02
4.391564722121162057e-02
4.700319383668182666e-02
4.350762366644754520e-02
4.449347896251835965e-02
4.408029376479950107e-02
4.014602957066330802e-02
4.732566827204882226e-02
4.586759188390598235e-02
4.217481513181696451e-02
4.872929316312595016e-02
4.789403766482531327e-02
5.414067358251149070e-02
4.364511570814633146e-02
4.578364245771079921e-02
3.944704300184233986e-02
4.321833053947579661e-02
4.863360394174156415e-02
3.828524844475944544e-02
4.384309421133646828e-02
4.510779284707832487e-02
4.173947014267619104e-02
4.981208389958714094e-02
4.228473834123269021e-02
5.322222437598932154e-02
4.238918197211386657e-02
4.055033061649482296e-02
4.399322582449758517e-02
4.795816878676958939e-02
3.882320183193730539e-02
4.596146171231786648e-02
4.748041864560494790e-02
4.967936267746200785e-02
4.856650303933988250e-02
4.116723283893725799e-02
4.327550693806799659e-02
5.154754291314960629e-02
5.013977274578531457e-02
3.962809509667410829e-02
4.254861549079354960e-02
4.193972479787540231e-02
4.754848352809357831e-02
4.316398251150434240e-02
4.143705167224572689e-02
4.626255511011885535e-02
4.269251301570067825e-02
4.557141225668911999e-02
4.210673031875726557e-02
4.513403027266493089e-02
4.451252056175405980e-02
4.329656104023769936e-02
4.402003767086346692e-02
4.477122901111740133e-02
3.697120174273110099e-02
4.633998702830362942e-02
3.949167063293859692e-02
4.721071366990995527e-02
4.889688554193448444e-02
4.631229840852153778e-02
4.327373411319865304e-02
4.586606318521056075e-02
4.483471204309839170e-02
4.315051147002848392e-02
4.620699288298422275e-02
4.292303983351423297e-02
4.907204667547774429e-02
3.964688725172392514e-02
4.463530410771675283e-02
4.691773462374774356e-02
4.228971419861381892e-02
4.711325047978730252e-02
4.360828640351952640e-02
4.579761535872076128e-02
4.284083540510422866e-02
4.202079093063764564e-02
4.342521358617807553e-02
4.127765414596588911e-02
4.298379691946995623e-02
4.444461091630479838e-02
3.978842835033676029e-02
3.947464854411576740e-02
4.373353191828047853e-02
5.187302211986483114e-02
4.406582536381554310e-02
4.591207912223562587e-02
4.409956230461368337e-02
3.903484505775393909e-02
4.117149903097167690e-02
4.343139839582966372e-02
4.256912147961747217e-02
4.957492342078018144e-02
4.623308200312773592e-02
5.001387435584814245e-02
4.800891571599922442e-02
4.287101385911212120e-02
4.555267730606188392e-02
4.554333876562706440e-02
4.486160587168708941e-02
4.046691764474288217e-02
4.452494186475496746e-02
4.459820020108518079e-02
4.163279000551033115e-02
4.817356959302852848e-02
4.277301389164792772e-02
3.423249182145757935e-02
4.470763706873283339e-02
4.245226325507270998e-02
4.757767618867298626e-02
4.033728038751153988e-02
4.301407832554582367e-02
4.142211930945244314e-02
4.801948428747569719e-02
4.864441992124601821e-02
4.050896504207367882e-02
3.880730191449619643e-02
4.691346818984985789e-02
4.719670829936036677e-02
4.501071467952658112e-02
4.679405986025986230e-02
4.140398728243072785e-02
4.078777123312448544e-02
4.410581931917094411e-02
4.786406134971361859e-02
4.428318137646714697e-02
4.110943077004584889e-02
4.418067821591562666e-02
4.641551175856812456e-02
4.242613714572161798e-02
4.545690135647900698e-02
4.851719315529430532e-02
4.866810922229127673e-02
4.420326401084933438e-02
4.234163168053314830e-02
4.432570858743254544e-02
4.200757522575806341e-02
4.765837434067670547e-02
4.834397943259932662e-02
4.231625382373375988e-02
3.921781789462555623e-02
4.445457590737830061e-02
4.911906660858835622e-02
4.426059159710591523e-02
4.126558300531129458e-02
4.604313344685011938e-02
4.834980688307752295e-02
3.871542785875777687e-02
4.424139472379245985e-02
4.651665749904693864e-02
4.224770043478179304e-02
4.533007444772130246e-02
4.911934652600816187e-02
4.796242780891563778e-02
4.748279359710531194e-02
4.421372467602477374e-02
4.637210694106715103e-02
4.646417089328854638e-02
4.423196324723260159e-02
4.367972573901081346e-02
4.564703340968896683e-02
4.213665386044752881e-02
4.223553884848463974e-02
4.690970664461556472e-02
4.095069811672661514e-02
4.303616933429209312e-02
4.791947767065132119e-02
4.757022846684044737e-02
4.190636872581463696e-02
4.329435714964228327e-02
4.494952334078253231e-02
4.137290130928495541e-02
4.651289753581368952e-02
4.920865451771091331e-02
3.991121697089108217e-02
4.054047169058605515e-02
4.564308767299146002e-02
4.960358122348909604e-02
3.895518673086753592e-02
4.849398547387098746e-02
4.110167507027984862e-02
4.338270948185827397e-02
4.549414912691695373e-02
4.898138133390442933e-02
4.424073355040588490e-02
3.545742013769940387e-02
4.259377181302279047e-02
3.705294364887704722e-02
4.868713209843945205e-02
3.867659723643947223e-02
4.753336629131619390e-02
4.841913651943383773e-02
4.458020972478322214e-02
4.523678395924482509e-02
4.587377243709259839e-02
4.181696835220658631e-02
4.770376828588523271e-02
4.988254183110991252e-02
4.648334287644727281e-02
4.720987805067013848e-02
4.145732871571356642e-02
4.137367905524410444e-02
4.961381892748677191e-02
4.197561456378132161e-02
4.194063620115549146e-02
5.620255999306430356e-02
4.938451470404153082e-02
4.768300234119311753e-02
4.811507553384565539e-02
3.999424809091332855e-02
4.629389502897273551e-02
4.460590859645630069e-02
4.777854057072813965e-02
4.485401953651590307e-02
4.815053936085692682e-02
4.609003353281922871e-02
4.768315191065850694e-02
4.422617691363879555e-02
4.878013502436717719e-02
4.145894124457069618e-02
4.296202094407138017e-02
4.111844618615335956e-02
4.449197771693032960e-02
5.090442518782933856e-02
4.120533589242120903e-02
3.897351610743937655e-02
4.073937336682013216e-02
4.522477218831205681e-02
4.046062272569331264e-02
4.612137617844481313e-02
5.120268504543055293e-02
4.146952599382085908e-02
4.111253540118640221e-02
4.045990225963400078e-02
3.638865942252198643e-02
3.964378067122492633e-02
4.762157610756522635e-02
5.188850738046382055e-02
4.403721457926947774e-02
4.816109969098394950e-02
4.875305572040383728e-02
4.255619019565240468e-02
4.240012634817073162e-02
5.097034266841735106e-02
4.468115911932610956e-02
4.632708273221356615e-02
4.383705983770545822e-02
4.517124023888835493e-02
4.434191510599506947e-02
4.775591910830792597e-02
4.305994501698596350e-02
4.255035132116592039e-02
4.499185190407051227e-02
4.085877273956059486e-02
3.911868101973069167e-02
4.659334708268733638e-02
4.788618808478328076e-02
4.772519675828945651e-02
4.748805491025958475e-02
4.145420768799209371e-02
4.312766802481735745e-02
4.152328500608729739e-02
4.701887524877558511e-02
4.492843923214127205e-02
4.290040685285220756e-02
4.148470100700852453e-02
4.573309286038430843e-02
4.316257187444427768e-02
4.562347032039588274e-02
4.016381478463285082e-02
4.670705263648153305e-02
3.708570109052600899e-02
4.288551989474261028e-02
4.560113472506341359e-02
4.413600978143468467e-02
4.594892763966926946e-02
4.427738552703719410e-02
4.764464031584828008e-02
3.690557455803700898e-02
4.368334494468405216e-02
4.853776631172663364e-02
4.488090940785654376e-02
4.389387040268137585e-02
4.118819863858672742e-02
4.165562986522453048e-02
4.406329215947486777e-02
4.141839007103725184e-02
4.481247252344058851e-02
4.427224800734088500e-02
4.833535888377441664e-02
4.408347610955900414e-02
4.986617364029034133e-02
4.866171466231507953e-02
4.644044426899571892e-02
4.306101867516051035e-02
5.229303694269841346e-02
4.898795101229900389e-02
4.138235963804062084e-02
5.067328523587821820e-02
4.318690711732314086e-02
4.372944074780305695e-02
4.672263658887594595e-02
4.256961602544886980e-02
4.429275701855052427e-02
4.105763583062260053e-02
4.579701110893597688e-02
4.530479173897466322e-02
4.394466377773571103e-02
4.012056226603079312e-02
4.774200928613407668e-02
4.555917336010589097e-02
4.198367222903730267e-02
4.560753156163539768e-02
4.066591311955091576e-02
4.990287359513420617e-02
4.682067895786518746e-02
4.131555387759325987e-02
4.611491975677522309e-02
4.306062917610351676e-02
4.046372450847552510e-02
4.988655385649184981e-02
4.406518784065750760e-02
3.852513046321814211e-02
4.660089550499516703e-02
4.115198800623592196e-02
4.857409893816595076e-02
3.917009557683032162e-02
4.184742162249156100e-02
4.828902021936524319e-02
4.167724162302624547e-02
5.045890973766369719e-02
4.360182200756194948e-02
4.020751328607308217e-02
3.960014416770409745e-02
4.019987626900931033e-02
4.185567200523754999e-02
5.042796463678649033e-02
5.249023409645554861e-02
4.305928520768182582e-02
4.046792901163152878e-02
4.031877934862623108e-02
4.672846416572231515e-02
4.313944071554329934e-02
4.430080433072555723e-02
4.170798042069161909e-02
4.494210522492714938e-02
4.646747771105437519e-02
4.360868761516652203e-02
4.952869407885664849e-02
4.545120331582848394e-02
4.201752721048971490e-02
4.768930561832419868e-02
5.203674595653452750e-02
4.256316449829461446e-02
4.435666264153628746e-02
3.870657613306912465e-02
4.446855027805349247e-02
4.272172006376248610e-02
4.331001309726893733e-02
4.487866143739071417e-02
4.411819614170903875e-02
4.525725791809219467e-02
3.939587369997803873e-02
4.293745467695916224e-02
4.789687288671675564e-02
4.387310790662390242e-02
4.538963388536786103e-02
4.625857519131951895e-02
4.312310936335676803e-02
4.350724485418034498e-02
4.335634725595029215e-02
4.361923436126979858e-02
4.817946869645849811e-02
4.433949047320759340e-02
4.446113196380500898e-02
4.123234134326426992e-02
4.670558211439937435e-02
5.188649403114290598e-02
4.583479237408150109e-02
4.267597530315508231e-02
4.741377087301226756e-02
4.477204701465071351e-02
4.220955666552834995e-02
4.824107469055046588e-02
4.268172744315770761e-02
4.382088757905584775e-02
4.669995455402808915e-02
5.304910449662263855e-02
4.312576485261233189e-02
4.374262893621874704e-02
4.675553973202355856e-02
4.719132345888069069e-02
5.089425037328985935e-02
4.211254476288022602e-02
5.155238159984367602e-02
5.196045510188354588e-02
4.442983385720231104e-02
4.886241810158045706e-02
4.426153229768076125e-02
3.812092972989402501e-02
4.493660738543726885e-02
4.187749567140391233e-02
4.078683485599043229e-02
4.522337354415444793e-02
4.883325981944180993e-02
4.381104303786943766e-02
4.826679380758595872e-02
4.706373926947939740e-02
4.173198992971942356e-02
4.619806325885398440e-02
4.540188057325500459e-02
4.406476115661337595e-02
4.487611406755543514e-02
4.693492519761522513e-02
4.189542546269874740e-02
4.582216039656726581e-02
4.668743766271338247e-02
4.409519505096987785e-02
4.361047393242609843e-02
4.623924360909989484e-02
5.152654913965125372e-02
5.091471001061787655e-02
4.072264232485429958e-02
4.564308343193138745e-02
4.362053349321783763e-02
4.610016431794908970e-02
4.517789391514258346e-02
4.789252767902287683e-02
4.504318016368389493e-02
4.016316292712030639e-02
4.436849185981942695e-02
4.214361575294450768e-02
4.694103859397944639e-02
4.673341322246743479e-02
4.753189706414479715e-02
4.155630985669810790e-02
4.405897593277036811e-02
4.224957203470630640e-02
4.311189939844192742e-02
4.327519814716033336e-02
4.416626152915240772e-02
5.192475394821995105e-02
4.120259024886994970e-02
4.580576983368155747e-02
3.907796518937954600e-02
4.415251105593839820e-02
4.069045710270592642e-02
4.172415476487015273e-02
4.632652385089622293e-02
4.588083614916416836e-02
4.880696479006697841e-02
3.968671599429408892e-02
4.381469527564493815e-02
4.333409397850972872e-02
4.675811049474720010e-02
4.987310981388790726e-02
4.407118428182089931e-02
4.719681687083803617e-02
4.370371247776196760e-02
4.382976752057171632e-02
4.667394799797688898e-02
4.668408996771500341e-02
4.566150333785379961e-02
4.719992978259514305e-02
5.024470909376695799e-02
5.064827339239174470e-02
5.043732504934319433e-02
3.730108863549463222e-02
4.728430285757757867e-02
4.754921021394016567e-02
5.098292148461428669e-02
4.652313187294726538e-02
3.734401533954326974e-02
4.830070026231812058e-02
4.255789307115351305e-02
4.526174208711641195e-02
4.466365917353699866e-02
3.892019698854053827e-02
4.767306695973031611e-02
4.322381652661862195e-02
4.180564842825625765e-02
4.114406182230290893e-02
4.044635068017778112e-02
4.586645568875044598e-02
4.523053236882176864e-02
4.007940670124136157e-02
4.465998110605856608e-02
4.513079670449383213e-02
5.139867629505982111e-02
3.909736608330588448e-02
4.240468986008886360e-02
4.328826580354538933e-02
4.056972899225859408e-02
4.373509932803042177e-02
4.040152425683868342e-02
4.497186066019946693e-02
4.053745382205900527e-02
4.004887551548032970e-02
4.481304800975683539e-02
4.518414357203628245e-02
5.257804547302274284e-02
4.451569178450314607e-02
4.656090780336943902e-02
4.985074425496031914e-02
4.648774574955620575e-02
4.644652736717522212e-02
4.920387025413641008e-02
3.816847728114424604e-02
4.388753822279974071e-02
4.578980797983587397e-02
5.151235220126636205e-02
4.327220902403208780e-02
4.216295867773029588e-02
4.268546835553053281e-02
4.543920071418097034e-02
4.261893644073391080e-02
4.732934466701983062e-02
4.328663542630861727e-02
4.490077285698246268e-02
4.365698351577997072e-02
4.534334351842098099e-02
5.103001282843451503e-02
4.183476411272612355e-02
4.740803698764685381e-02
4.753165442978152244e-02
4.170326379221971774e-02
4.131803789675623367e-02
4.297558839709401252e-02
4.573181546919932033e-02
4.799364049018688821e-02
4.184992449488166705e-02
4.290323740851242212e-02
3.971925294009135549e-02
4.688515162660275570e-02
4.261921229960952129e-02
4.417824330444423964e-02
4.885187706914075750e-02
3.957280918233118533e-02
4.164357400175398155e-02
4.327626029800021867e-02
4.089899112245456297e-02
4.735474300846594792e-02
4.433541409234061093e-02
3.827723096066104613e-02
4.851928664000296904e-02
5.199524419303706152e-02
4.258731886934271488e-02
4.199514789363399669e-02
4.063932918088966617e-02
4.254620245235050252e-02
4.436764809188140091e-02
4.559960487670848550e-02
5.040304671358080552e-02
4.746787850466887421e-02
4.658314628593554496e-02
4.448684026885613846e-02
5.269030655192755153e-02
4.797053115052583167e-02
4.128042842560598891e-02
4.279918066522437475e-02
4.408577703759674477e-02
4.624450902151527182e-02
4.124654676444882567e-02
4.369065860059047346e-02
4.360411508470710129e-02
4.511517197606896429e-02
4.371812724761250935e-02
4.458055871719716901e-02
4.068518767817124598e-02
4.639138989546907205e-02
3.899511880377495854e-02
4.437443620819635920e-02
3.628294457683701318e-02
4.725815806212005366e-02
5.173997909521256544e-02
4.781839332278001869e-02
4.663380797157957308e-02
4.100970111706203625e-02
5.039659721469656045e-02
4.378252072024889363e-02
4.033059885356833629e-02
4.162006889231372603e-02
4.467719054051147443e-02
4.745702238582624050e-02
4.242448074013817350e-02
5.070459428576905292e-02
4.143328170689931922e-02
4.837371469736766183e-02
4.531853233006903625e-02
4.147448958603663222e-02
4.374158058408356142e-02
4.078035675931588472e-02
4.539545646961786612e-02
4.430398037551043500e-02
4.335831031112394318e-02
4.372401626336689523e-02
4.471703654771209263e-02
4.285420633640856652e-02
4.892693350280034187e-02
4.601444761795579763e-02
4.752067809256147607e-02
4.486834301147888532e-02
4.568801596708566698e-02
4.225874913568581498e-02
4.593800209892003744e-02
4.499821277379702222e-02
3.649261003131192699e-02
4.763961247160225509e-02
4.446700461863460629e-02
5.181324696055872314e-02
4.456498411539026872e-02
4.446324030595538018e-02
4.886945515857591543e-02
4.624290474045203436e-02
5.064021593853341302e-02
4.596495491810254769e-02
4.696959114544909525e-02
3.926857435471250990e-02
4.297335066993820951e-02
4.148172050685059592e-02
4.862561926179151395e-02
4.786876612900400896e-02
4.875027813203264282e-02
4.899326216496869418e-02
4.130219811249243728e-02
4.297866710681110675e-02
4.377132990113914712e-02
5.100780434026673527e-02
4.463594943893434835e-02
5.322713419084328101e-02
4.308029062820335070e-02
5.073222003701206156e-02
4.911285919298760683e-02
4.397911103709397501e-02
4.621342521281324167e-02
4.283438055352199042e-02
4.185535892287240572e-02
4.608578477281075059e-02
4.835589335129943100e-02
4.747893058505948949e-02
4.497927025990928335e-02
4.367023225911247086e-02
4.668560275503799706e-02
4.214465455607328132e-02
4.459101883769315405e-02
4.308525505090116808e-02
4.810916309323309825e-02
4.323905919226572747e-02
4.015966655645393513e-02
4.249033050670536493e-02
4.715169676929158865e-02
4.821790858523326839e-02
4.223336218851989760e-02
4.138716948095662318e-02
4.311112600592009042e-02
4.218067128498885487e-02
4.720181108160781402e-02
4.447582731233484798e-02
4.670044658915238622e-02
4.336489063916690312e-02
4.381725601462010261e-02
4.566936899307150882e-02
4.889576566453968792e-02
4.253328221430846545e-02
4.296950080909719971e-02
4.416944071083022533e-02
4.814374181945460518e-02
4.488742283592020432e-02
4.512487813798415209e-02
4.683220292067790530e-02
3.808346215516125732e-02
4.667623427897130833e-02
4.006157966219564548e-02
4.197540774054368123e-02
4.441530094063241008e-02
4.644463846772338422e-02
4.596247476373989393e-02
4.505423782173389319e-02
4.953767035107814465e-02
4.046973316019787659e-02
4.086549350573105699e-02
4.789539330067051071e-02
4.479819103479069226e-02
4.218434510370480672e-02
4.686975556676097748e-02
4.647297004963591577e-02
4.962041663688328275e-02
4.805017476746521743e-02
4.395337692048895822e-02
4.446700217955552176e-02
4.964704779095197723e-02
4.771746261150795060e-02
4.499827993407680415e-02
4.438588639713333950e-02
4.746397407035991833e-02
3.893588954868296842e-02
4.530387041363712064e-02
4.570913941179896578e-02
4.156308049863544074e-02
4.273159564385017872e-02
4.060533531775574467e-02
4.265476714225518995e-02
3.903781618310793455e-02
4.357532116103855768e-02
4.671182837706192720e-02
4.703184331793770073e-02
4.388128364385439351e-02
4.549307965084034566e-02
3.889341901170387250e-02
4.424116728281728833e-02
4.267139405510746164e-02
4.229439854604431781e-02
4.421876343179183960e-02
4.448763707020052249e-02
4.093728354064326419e-02
4.483139889708463027e-02
4.404912294727175714e-02
4.388101920670724188e-02
4.505976601324044456e-02
4.097763115240951604e-02
4.212953759569722928e-02
4.417543236413240537e-02
4.148683965738912682e-02
3.948302370633591935e-02
4.178926734612007504e-02
4.185448417420040146e-02
3.989703602399512217e-02
4.681223764885928534e-02
4.401017903812419474e-02
4.566498029009907061e-02
4.229367630484949514e-02
4.650809140278113624e-02
4.119433441169660648e-02
4.200799794750557925e-02
3.923561233427952377e-02
4.503332626741723271e-02
4.185237283386850082e-02
4.145817329043641197e-02
4.387568154967414619e-02
4.216526453041115341e-02
4.701973634310072786e-02
4.069917542947110167e-02
4.548774517823619273e-02
4.175329459923754483e-02
4.318529185902861278e-02
4.616147222326787147e-02
3.880480986950237549e-02
4.784171805011109418e-02
4.230418607275542031e-02
4.864828677229964676e-02
3.739166996281383104e-02
4.641052556528242612e-02
4.216812471903932241e-02
4.129519679669991367e-02
4.050541643040359713e-02
4.779058703393921498e-02
4.673605396621750147e-02
4.844221928970168095e-02
4.404604486726790280e-02
4.474985452135172431e-02
4.717590941000276983e-02
4.082789945348009458e-02
4.904821600275915267e-02
4.196435672196858341e-02
3.847494538538518555e-02
4.729966323497229730e-02
5.240441454401003479e-02
4.615311863384558705e-02
4.327187222938343875e-02
4.368745123390309348e-02
4.376111438564191797e-02
4.268586553240667769e-02
4.172827318774054856e-02
4.837771510644411910e-02
4.596826055288733698e-02
4.720751307033956012e-02
4.104832477431104298e-02
4.628754331175562176e-02
3.839344468333225069e-02
4.361487878505194288e-02
4.475068991875272989e-02
4.044715489308368939e-02
3.760230768659034162e-02
4.548985648131222137e-02
4.955834009568903242e-02
4.620460225052299558e-02
4.705574880741115323e-02
4.199320541468226642e-02
4.319517822890479170e-02
5.103329116865402970e-02
4.546842542539970833e-02
4.351831573439935569e-02
4.365588119362946717e-02
3.989676947302480542e-02
4.258508774775873057e-02
4.481087641794857107e-02
4.219895207396891917e-02
4.771234611893604427e-02
4.659334864219517869e-02
4.330272570661273385e-02
4.123765464676260040e-02
4.197213944374690586e-02
4.145793851441480909e-02
4.306468236871690419e-02
4.148627732202193885e-02
4.551595687764407872e-02
4.627048773110485624e-02
4.041616094947032833e-02
4.734082882293963457e-02
4.406785233260899354e-02
4.893079841693163956e-02
4.570620677653271235e-02
4.678601905081109652e-02
4.991709223829825931e-02
5.063795115037247191e-02
4.711465849224931446e-02
4.735627826166737692e-02
4.515081223631389057e-02
4.818120243297104033e-02
4.582729781620383663e-02
4.816058411595834643e-02
5.005343123177252024e-02
4.041959758073734171e-02
4.306522662487149988e-02
4.594134208491035959e-02
4.319306586976388862e-02
4.209696243490253925e-02
4.447427441175770546e-02
4.369439895801622425e-02
4.323716680202801393e-02
4.266052322762594468e-02
4.574918728237502979e-02
4.630794823583200132e-02
4.926151728447588501e-02
4.131219516934719893e-02
4.537115390777170937e-02
3.972422959150218730e-02
4.208497269278678454e-02
4.427108823055117548e-02
4.187763998819714339e-02
4.544882034689818467e-02
4.687742232924937968e-02
4.015396756863764266e-02
4.027505448657919124e-02
4.346080420673208156e-02
4.552837059581982260e-02
4.729416360653058288e-02
4.762163418846390023e-02
4.793496022540733037e-02
4.730051451541922303e-02
4.680931918152876625e-02
4.635067470053297334e-02
4.217798629437710667e-02
4.774705926653452503e-02
4.188090693304871021e-02
4.395145615133830286e-02
5.183134582919119576e-02
4.500874502788255321e-02
4.001608610529107379e-02
4.484591241008164392e-02
4.618328367776999149e-02
4.282580941911370842e-02
4.093350906496310421e-02
4.483693692417115018e-02
4.378696085519743347e-02
3.923241849894224670e-02
4.056635554348788503e-02
4.710150786790054389e-02
4.494404669002899366e-02
4.111988802720233788e-02
4.634416733964955015e-02
3.677187444491101381e-02
4.087233052394510097e-02
4.679664851296846256e-02
4.613628953258452903e-02
4.736903636421889441e-02
4.160226447988958631e-02
4.959028610327465003e-02
5.280464132620125289e-02
4.943058190053105372e-02
4.432885793581169132e-02
5.005188961162612693e-02
4.355385113917397549e-02
4.543900026183685104e-02
4.790756654731609387e-02
5.095669006829348785e-02
4.479565518664069268e-02
4.397826542343147987e-02
4.813369939501323247e-02
3.995846442103472007e-02
4.347263116012150402e-02
4.423069941407248296e-02
4.620434414850055349e-02
4.493803115568351103e-02
4.029775760048726063e-02
3.985359458714151509e-02
4.194279665679660069e-02
4.650623466848955584e-02
4.679454604791787042e-02
4.646551092687557782e-02
4.614429658881383234e-02
4.313843108445012536e-02
4.538362326618038817e-02
4.231949265764109458e-02
4.572083267826811820e-02
4.532626076703731577e-02
4.581131851444228409e-02
3.874273984010505323e-02
4.111074925659778667e-02
4.624988867331862596e-02
4.394773014678288181e-02
4.643811106497641034e-02
3.945835537038371726e-02
4.798341129349743134e-02
3.828414238406262909e-02
5.045150997947420862e-02
4.571133073459188179e-02
4.998847909387341137e-02
4.656375227710252140e-02
4.627420688328078707e-02
4.562491422069473584e-02
4.341584674249576031e-02
4.144643273381815735e-02
4.216386501255846991e-02
4.469695216427511247e-02
3.800467070787125895e-02
5.164986350232190354e-02
4.456372227422499693e-02
4.554856453594853527e-02
4.305923176138663766e-02
4.513929222488004267e-02
4.730807238810955800e-02
4.209361742195463080e-02
4.121517940396707269e-02
4.771326448799301234e-02
4.519329440628124667e-02
4.337760001181626551e-02
5.080222803095392481e-02
4.034662495795884873e-02
5.102412198210980188e-02
5.157297320898257542e-02
4.403855412272991710e-02
4.372428809519247200e-02
4.238492137046150077e-02
4.230837800704927154e-02
4.267338430746327876e-02
4.538510461993347511e-02
4.367720314145914773e-02
4.315041609008962720e-02
4.193213338272033797e-02
4.354274246550641353e-02
4.519216686997053894e-02
4.505401572869138088e-02
4.464636709379601887e-02
4.315602232226901230e-02
5.165467541593485312e-02
4.202988899094366876e-02
4.024129528970760844e-02
4.693768549803592482e-02
5.120333825470201744e-02
4.638533159948323575e-02
4.482767370110310456e-02
4.517194626853476835e-02
4.365443364390589331e-02
4.139839283373669687e-02


==> csv_files/tukey_abylone_KDE.csv <==
x,density
-12.15647001571195,0.0008441491162177999
-12.119963383344146,0.000846584153777828
-12.083456750976342,0.0008464581127928303
-12.046950118608537,0.0008439199143553545
-12.010443486240733,0.0008391633549376509
-11.97393685387293,0.0008324250541982508
-11.937430221505126,0.0008239815457989042
-11.90092358913732,0.0008141455566150918
-11.864416956769517,0.0008032615369532375
-11.827910324401714,0.0007917005197139212
-11.79140369203391,0.0007798543995520207
-11.754897059666106,0.0007681297337766231
-11.718390427298301,0.0007569411749072095
-11.681883794930497,0.0007467046504597833
-11.645377162562694,0.0007378304087681012
-11.60887053019489,0.0007307160506147192
-11.572363897827085,0.0007257396653708155
-11.535857265459281,0.0007232531874712025
-11.499350633091478,0.0007235760846393592
-11.462844000723674,0.0007269894835733818
-11.42633736835587,0.0007337308320247736
-11.389830735988065,0.0007439891885217979
-11.353324103620261,0.000757901222529004
-11.316817471252458,0.0007755479986595767
-11.280310838884654,0.0007969526086786273
-11.243804206516849,0.0008220787044186708
-11.207297574149045,0.0008508299733053631
-11.170790941781242,0.0008830505858781454
-11.134284309413438,0.0009185266314059917
-11.097777677045634,0.0009569885433870288
-11.061271044677829,0.0009981145013713585
-11.024764412310025,0.0010415347792116923
-10.988257779942222,0.0010868369926587068
-10.951751147574418,0.0011335721813985043
-10.915244515206613,0.001181261642494787
-10.87873788283881,0.0012294044141562487
-10.842231250471006,0.0012774852912934597
-10.805724618103202,0.0013249832380203648
-10.769217985735398,0.0013713800477032343
-10.732711353367593,0.001416169088995496
-10.69620472099979,0.0014588639671430257
-10.659698088631986,0.00149900692428373
-10.623191456264182,0.0015361768010061744
-10.586684823896377,0.001569996384479168
-10.550178191528573,0.0016001389762885635
-10.51367155916077,0.0016263340258333959
-10.477164926792966,0.001648371692681086
-10.440658294425162,0.0016661062234162973
-10.404151662057357,0.0016794580548090072
-10.367645029689553,0.001688414584963134
-10.33113839732175,0.001693029586710494
-10.294631764953946,0.001693421271966163
-10.258125132586141,0.0016897690510278088
-10.221618500218337,0.0016823090657736492
-10.185111867850534,0.0016713286092455675
-10.14860523548273,0.0016571595750570333
-10.112098603114926,0.001640171107352739
-10.075591970747121,0.001620761644677023
-10.039085338379317,0.0015993505682258885
-10.002578706011514,0.001576369675881039
-9.96607207364371,0.0015522547076752306
-9.929565441275905,0.0015274371456648287
-9.893058808908101,0.0015023365015775906
-9.856552176540298,0.0014773532892979233
-9.820045544172494,0.0014528628567281152
-9.78353891180469,0.0014292102235307408
-9.747032279436885,0.0014067060386302047
-9.710525647069082,0.0013856237352202177
-9.674019014701278,0.001366197922615874
-9.637512382333474,0.0013486240149224366
-9.601005749965669,0.0013330590575292198
-9.564499117597865,0.0013196236752292627
-9.527992485230062,0.0013084050316058903
-9.491485852862258,0.0012994606593979656
-9.454979220494454,0.001292822996880881
-9.41847258812665,0.0012885044467068466
-9.381965955758846,0.001286502761730759
-9.345459323391042,0.0012868065574457692
-9.308952691023238,0.0012894007528348377
-9.272446058655433,0.0012942717505065257
-9.23593942628763,0.0013014121824561251
-9.199432793919826,0.0013108250689623734
-9.162926161552022,0.0013225272640661671
-9.126419529184219,0.0013365520906764039
-9.089912896816413,0.0013529511003775793
-9.05340626444861,0.0013717949261689746
-9.016899632080806,0.001393173229324635
-8.980392999713002,0.0014171937730476929
-8.943886367345197,0.0014439806844211164
-8.907379734977393,0.00147367199129931
-8.87087310260959,0.0015064165414061881
-8.834366470241786,0.0015423704264006936
-8.797859837873983,0.0015816930436905283
-8.761353205506177,0.0016245429332345882
-8.724846573138374,0.0016710735256538556
-8.68833994077057,0.0017214289320964162
-8.651833308402765,0.0017757398961209929
-8.615326676034961,0.0018341200142007043
-8.578820043667157,0.0018966623152593476
-8.542313411299354,0.001963436271964573
-8.50580677893155,0.0020344852983569016
-8.469300146563747,0.002109824770784112
-8.432793514195941,0.0021894405929250567
-8.396286881828138,0.002273288311657312
-8.359780249460334,0.0023612927791833984
-8.323273617092529,0.0024533483484859096
-8.286766984724725,0.0025493195838975843
-8.250260352356921,0.0026490424661674834
-8.213753719989118,0.002752326071472998
-8.177247087621314,0.002858954705765763
-8.14074045525351,0.002968690478891803
-8.104233822885707,0.003081276306238389
-8.067727190517902,0.0031964393283438653
-8.031220558150098,0.0033138947401055176
-7.9947139257822935,0.003433350020176095
-7.95820729341449,0.00355450954725483
-7.921700661046685,0.0036770795828706964
-7.885194028678882,0.003800773589796279
-7.848687396311077,0.003925317841573604
-7.812180763943274,0.004050457262220159
-7.77567413157547,0.004175961416734411
-7.739167499207666,0.0043016305535012655
-7.702660866839862,0.004427301580276566
-7.6661542344720575,0.004552853837406646
-7.629647602104254,0.004678214516676538
-7.593140969736449,0.004803363563016804
-7.556634337368646,0.00492833789046088
-7.520127705000841,0.005053234744266954
-7.483621072633038,0.005178214048760656
-7.447114440265234,0.005303499595645451
-7.41060780789743,0.005429378950308658
-7.374101175529626,0.005556201983658129
-7.3375945431618215,0.005684377973477777
-7.301087910794018,0.005814371261015737
-7.264581278426213,0.005946695493992611
-7.22807464605841,0.006081906534625346
-7.191568013690605,0.006220594158587818
-7.155061381322802,0.006363372715944587
-7.118554748954998,0.006510870965870387
-7.082048116587194,0.006663721331378429
-7.04554148421939,0.006822548846513983
-7.0090348518515855,0.006987960085021011
-6.972528219483782,0.007160532365249735
-6.936021587115977,0.007340803520393559
-6.899514954748174,0.007529262505879331
-6.863008322380369,0.007726341087268884
-6.826501690012566,0.00793240681326396
-6.789995057644762,0.008147757430736645
-6.753488425276958,0.008372616843966478
-6.716981792909154,0.008607132660651759
-6.6804751605413495,0.00885137530524959
-6.643968528173546,0.009105338618425792
-6.607461895805741,0.009368941802562274
-6.570955263437938,0.009642032520010441
-6.534448631070133,0.009924390905560259
-6.49794199870233,0.01021573421959279
-6.461435366334526,0.010515721845401551
-6.424928733966722,0.01082396032453673
-6.388422101598918,0.01114000812855662
-6.3519154692311135,0.011463379884490626
-6.31540883686331,0.011793549804264386
-6.278902204495505,0.012129954114345655
-6.242395572127702,0.012471992339397685
-6.205888939759897,0.01281902736070518
-6.169382307392094,0.01317038424402894
-6.13287567502429,0.013525347909431832
-6.096369042656486,0.013883159794307081
-6.059862410288682,0.014243013736972615
-6.0233557779208775,0.014604051378381317
-5.986849145553074,0.014965357440438636
-5.950342513185269,0.015325955288051304
-5.913835880817466,0.015684803215646484
-5.877329248449661,0.01604079191527558
-5.840822616081858,0.01639274358091549
-5.804315983714054,0.01673941308125171
-5.76780935134625,0.01707949159086454
-5.731302718978446,0.01741161300792901
-5.6947960866106415,0.01773436340666729
-5.658289454242838,0.01804629367702762
-5.621782821875033,0.018345935395303905
-5.58527618950723,0.01863181985120155
-5.548769557139425,0.01890250003327138
-5.512262924771622,0.019156575250142922
-5.475756292403818,0.019392717944296457
-5.439249660036014,0.019609702142960605
-5.40274302766821,0.019806432891742956
-5.3662363953004055,0.019981975935085532
-5.329729762932602,0.02013558684739047
-5.293223130564797,0.020266738782819878
-5.256716498196994,0.020375148002661773
-5.220209865829189,0.020460796358175385
-5.183703233461386,0.02052394995437984
-5.147196601093581,0.020565173295680833
-5.110689968725778,0.020585338315839165
-5.074183336357974,0.020585627819862253
-5.0376767039901695,0.020567533010303736
-5.001170071622366,0.020532844930732364
-4.964663439254561,0.020483639829662045
-4.928156806886758,0.020422258623421948
-4.891650174518953,0.02035128081040237
-4.85514354215115,0.0202734933558863
-4.818636909783345,0.020191855220458285
-4.782130277415542,0.0201094583403292
-4.745623645047738,0.020029485979947356
-4.7091170126799335,0.019955169461857394
-4.67261038031213,0.01988974433270406
-4.6361037479443254,0.019836407045378052
-4.599597115576522,0.019798273224519984
-4.563090483208717,0.019778338536062336
-4.526583850840914,0.019779443102513766
-4.490077218473109,0.019804240296738686
-4.453570586105306,0.0198551706115883
-4.417063953737502,0.01993444114538245
-4.3805573213696976,0.020044011069198397
-4.344050689001894,0.020185583257080073
-4.3075440566340895,0.020360602070911248
-4.271037424266286,0.020570257104249357
-4.234530791898481,0.02081549251025753
-4.198024159530678,0.021097021374064544
-4.161517527162873,0.02141534444495142
-4.12501089479507,0.02177077242348489
-4.088504262427266,0.022163450906947612
-4.0519976300594625,0.02259338703593891
-4.015490997691657,0.023060476857449802
-3.9789843653238535,0.023564532425446635
-3.94247773295605,0.024105307698194526
-3.9059711005882463,0.024682522360201752
-3.869464468220441,0.025295882792686488
-3.8329578358526373,0.025945099535831115
-3.7964512034848337,0.026629900724032908
-3.75994457111703,0.027350041126575263
-3.7234379387492265,0.028105306585034462
-3.686931306381421,0.02889551379964173
-3.6504246740136175,0.02972050557427438
-3.613918041645814,0.030580141778691085
-3.5774114092780103,0.031474286422603893
-3.540904776910205,0.03240279135551334
-3.5043981445424013,0.033365477206119924
-3.4678915121745977,0.03436211225370915
-3.431384879806794,0.03539238998029408
-3.3948782474389905,0.03645590608648623
-3.358371615071185,0.03755213576689618
-3.3218649827033815,0.03868041203383564
-3.285358350335578,0.039839905853240626
-3.2488517179677743,0.041029608816403274
-3.212345085599969,0.04224831901779249
-3.1758384532321653,0.04349463074536663
-3.1393318208643617,0.04476692851757259
-3.102825188496558,0.046063385922499596
-3.0663185561287545,0.04738196963083151
-3.029811923760949,0.048720448866182466
-2.9933052913931455,0.05007641052451904
-2.956798659025342,0.051447280038615116
-2.9202920266575383,0.052830347983485765
-2.883785394289733,0.05422280231395449
-2.8472787619219293,0.055621766015374004
-2.8107721295541257,0.0570243398326835
-2.774265497186322,0.05842764962148206
-2.7377588648185185,0.05982889773822374
-2.701252232450713,0.06122541775633814
-2.6647456000829095,0.06261473166317423
-2.628238967715106,0.0639946085622317
-2.5917323353473023,0.06536312378003674
-2.555225702979497,0.06671871716196943
-2.5187190706116933,0.06806024924163402
-2.4822124382438897,0.06938705388974964
-2.445705805876086,0.07069898599689346
-2.4091991735082825,0.07199646272546856
-2.372692541140477,0.07328049688521454
-2.3361859087726735,0.07455272104778995
-2.29967927640487,0.0758154011225934
-2.2631726440370663,0.07707143826975285
-2.226666011669261,0.07832435822705136
-2.1901593793014573,0.07957828737347301
-2.1536527469336537,0.08083791513909035
-2.11714611456585,0.08210844269313078
-2.0806394821980465,0.08339551819133781
-2.044132849830241,0.08470515923049596
-2.0076262174624375,0.08604366353110714
-1.971119585094634,0.08741750923650997
-1.9346129527268303,0.08883324656540709
-1.898106320359025,0.09029738287189233
-1.8615996879912213,0.09181626344012857
-1.8250930556234177,0.0933959505582448
-1.7885864232556141,0.09504210356772007
-1.7520797908878105,0.0967598626623498
-1.7155731585200051,0.09855373920909556
-1.6790665261522015,0.10042751527863579
-1.642559893784398,0.10238415490614816
-1.6060532614165943,0.10442572935565865
-1.569546629048789,0.10655335834015604
-1.5330399966809853,0.10876716876338861
-1.4965333643131817,0.11106627210925456
-1.4600267319453781,0.11344876112462866
-1.4235200995775745,0.11591172593666245
-1.3870134672097691,0.11845128923256452
-1.3505068348419655,0.12106265962562753
-1.314000202474162,0.12374020185261721
-1.2774935701063583,0.12647752201061144
-1.240986937738553,0.12926756566045952
-1.2044803053707493,0.13210272631166248
-1.1679736730029457,0.13497496156951977
-1.1314670406351421,0.13787591407672742
-1.0949604082673385,0.1407970343219013
-1.0584537758995332,0.14372970241702862
-1.0219471435317296,0.14666534606156773
-0.985440511163926,0.14959555210665018
-0.9489338787961223,0.15251216939946283
-0.912427246428317,0.15540740091403493
-0.8759206140605134,0.15827388354688185
-0.8394139816927098,0.1611047543597382
-0.8029073493249061,0.16389370247170224
-0.7664007169571025,0.16663500622441918
-0.7298940845892972,0.16932355565198806
-0.6933874522214936,0.17195486066906246
-0.65688081985369,0.17452504573477112
-0.6203741874858864,0.17703083204761066
-0.583867555118081,0.17946950857076846
-0.5473609227502774,0.1818388933745094
-0.5108542903824738,0.1841372869109724
-0.47434765801467016,0.186363418908224
-0.43784102564686656,0.1885163905880998
-0.4013343932790612,0.19059561388155968
-0.36482776091125757,0.19260074924277404
-0.32832112854345397,0.19453164355664304
-0.29181449617565036,0.19638826950213764
-0.255307863807845,0.19817066758390128
-0.21880123144004138,0.19987889188466065
-0.18229459907223777,0.2015129604279936
-0.14578796670443417,0.20307281088064189
-0.10928133433663056,0.20455826217014556
-0.07277470196882518,0.2059689824501388
-0.03626806960102158,0.2073044637136741
0.00023856276678202448,0.2085640032347485
0.03674519513458563,0.20974669190893425
0.07325182750239101,0.21085140946404687
0.10975845987019461,0.21187682641895028
0.14626509223799822,0.21282141258053416
0.18277172460580182,0.21368345178338924
0.21927835697360543,0.21446106249193236
0.2557849893414108,0.21515222379952353
0.2922916217092144,0.21575480627315258
0.328798254077018,0.21626660700612596
0.3653048864448216,0.2166853881564095
0.401811518812627,0.21700891816729384
0.4383181511804306,0.21723501479299323
0.4748247835482342,0.2173615889884123
0.5113314159160378,0.21738668867358069
0.5478380482838414,0.21730854135320984
0.5843446806516468,0.21712559456421254
0.6208513130194504,0.21683655314199182
0.657357945387254,0.2164404123422578
0.6938645777550576,0.2159364859303193
0.730371210122863,0.21532442845437103
0.7668778424906666,0.21460425105206798
0.8033844748584702,0.21377633029804774
0.8398911072262738,0.21284140978032995
0.8763977395940774,0.21180059429060616
0.9129043719618828,0.21065533672144576
0.9494110043296864,0.20940741797561538
0.98591763669749,0.20805892040186708
1.0224242690652936,0.2066121954703279
1.058930901433099,0.20506982658173087
1.0954375338009026,0.20343458806149126
1.1319441661687062,0.20170940151585326
1.1684507985365098,0.1998972908181525
1.2049574309043134,0.19800133704470468
1.2414640632721188,0.1960246346896329
1.2779706956399224,0.19397025045509544
1.314477328007726,0.19184118583854895
1.3509839603755296,0.18964034462401194
1.387490592743335,0.18737050623338064
1.4239972251111386,0.18503430571154986
1.4605038574789422,0.18263422091150242
1.4970104898467458,0.18017256721943117
1.5335171222145494,0.17765149992295962
1.5700237545823548,0.17507302408541126
1.6065303869501584,0.17243901155381627
1.643037019317962,0.1697512245055705
1.6795436516857656,0.16701134473558152
1.716050284053571,0.16422100770877704
1.7525569164213746,0.16138184025751248
1.7890635487891782,0.1584955006940128
1.8255701811569818,0.15556372003765426
1.8620768135247872,0.15258834302737864
1.8985834458925908,0.1495713676012132
1.9350900782603944,0.1465149815768014
1.971596710628198,0.1434215953567752
2.0081033429960016,0.14029386960725188
2.044609975363807,0.13713473701224466
2.0811166077316106,0.13394741738593943
2.117623240099414,0.1307354256225511
2.1541298724672178,0.12750257217329547
2.190636504835023,0.12425295595506525
2.2271431372028268,0.12099094980892247
2.2636497695706304,0.11772117883181714
2.300156401938434,0.11444849209586355
2.3366630343062376,0.11117792844037915
2.373169666674043,0.1079146771679648
2.4096762990418465,0.10466403459320629
2.44618293140965,0.10143135747833662
2.4826895637774538,0.09822201444264571
2.519196196145259,0.09504133645103177
2.5557028285130627,0.09189456747248882
2.5922094608808663,0.08878681635323776
2.62871609324867,0.08572301087446385
2.6652227256164736,0.08270785486491135
2.701729357984279,0.07974578911839807
2.7382359903520825,0.07684095673072569
2.774742622719886,0.07399717332487915
2.8112492550876897,0.07121790248345505
2.847755887455495,0.06850623655837994
2.8842625198232987,0.06586488288541456
2.9207691521911023,0.06329615529933753
2.957275784558906,0.06080197072904563
2.9937824169267095,0.05838385055323693
3.030289049294515,0.056042926319014294
3.0667956816623185,0.05377994936882536
3.103302314030122,0.05159530388576827
3.1398089463979257,0.04948902285256488
3.176315578765731,0.04746080642368714
3.2128222111335347,0.045510042230687664
3.2493288435013383,0.0436358271746004
3.285835475869142,0.04183699030284035
3.3223421082369455,0.040112116417610796
3.358848740604751,0.03845957011477076
3.3953553729725545,0.036877520002964764
3.431862005340358,0.035363962899569994
3.4683686377081617,0.03391674784023181
3.504875270075967,0.0325335997706936
3.5413819024437707,0.03121214281231509
3.5778885348115743,0.02994992300590506
3.614395167179378,0.028744430442850907
3.6509017995471815,0.027593120689225297
3.687408431914987,0.026493435399408186
3.7239150642827905,0.0254428220029687
3.760421696650594,0.024438752334566008
3.7969283290183977,0.023478740063940202
3.833434961386203,0.02256035677404479
3.8699415937540067,0.02168124653209479
3.9064482261218103,0.020839138802390782
3.942954858489614,0.020031859562300865
3.9794614908574175,0.019257340504169104
4.015968123225221,0.018513626235946327
4.052474755593025,0.017798879431117524
4.088981387960832,0.017111383922560685
4.1254880203286355,0.016449545783329078
4.161994652696439,0.015811892487654074
4.198501285064243,0.015197070295141106
4.235007917432046,0.014603840047534313
4.27151454979985,0.01403107160802376
4.3080211821676535,0.013477737205590121
4.344527814535457,0.012942903969454156
4.381034446903261,0.012425725949974556
4.417541079271068,0.01192543592157177
4.4540477116388715,0.011441337250345384
4.490554344006675,0.010972796084557243
4.527060976374479,0.01051923409125525
4.563567608742282,0.010080121918742952
4.600074241110086,0.009654973514559724
4.6365808734778895,0.009243341374644382
4.673087505845693,0.008844812744131765
4.709594138213497,0.008459006736532639
4.746100770581304,0.00808557228852072
4.7826074029491075,0.007724186824593754
4.819114035316911,0.007374555471510019
4.855620667684715,0.007036410638175006
4.892127300052518,0.006709511763555779
4.928633932420322,0.00639364503364051
4.9651405647881255,0.006088622878236055
5.001647197155929,0.00579428307873163
5.038153829523733,0.005510487347551499
5.07466046189154,0.005237119277127433
5.1111670942593435,0.00497408159875351
5.147673726627147,0.004721292737324448
5.184180358994951,0.004478682694283602
5.220686991362754,0.004246188335717824
5.257193623730558,0.004023748203179536
5.2937002560983615,0.003811296999486865
5.330206888466165,0.0036087599287915684
5.366713520833969,0.0034160470883702783
5.403220153201776,0.0032330481181106715
5.4397267855695794,0.0030596273122440493
5.476233417937383,0.0028956193867179215
5.512740050305187,0.0027408260753715124
5.54924668267299,0.0025950136998457293
5.585753315040794,0.0024579118233550305
5.6222599474085975,0.0023292130587615105
5.658766579776401,0.0022085740586939473
5.695273212144205,0.0020956176716995126
5.731779844512012,0.0019899362055475463
5.768286476879815,0.0018910956986651574
5.804793109247619,0.0017986410649330925
5.841299741615423,0.0017121019471174712
5.877806373983226,0.0016309990911605886
5.91431300635103,0.001554851038165389
5.9508196387188335,0.0014831809235819106
5.987326271086637,0.001415523173876934
6.023832903454441,0.0013514298995281442
6.060339535822248,0.0012904767989011915

